Repetition Avoidance in Curling-Number Transforms

We study repetition avoidance in a word ${\bf w}$ and its curling-number transform $C({\bf w})$. For alphabets of sizes $2$, $3$, and $4$, we use Thue-Morse-based morphic constructions and exhaustive finite searches. A ternary word for which both ${\bf w}$ and $C({\bf w})$ are overlap-free has length at most $84$, whereas over four letters an infinite example exists. Hence $4$ is the smallest alphabet size admitting simultaneous infinite overlap-freeness. The infinite constructions are verified in Walnut; the finite maxima are obtained by exhaustive breadth-first search and checked independently.

==> SHA256SUMS.txt <==
3d5c24f907a45075ba0d86fd2a51b067b00fc716f8723f3ba913fbdba907ed17  ./README.md
04b674036a5cb0a1006dc9c057968312dd71ed67cdb9865561ebee12e9deb18e  ./WALNUT_RUN_REQUIRED.txt
efaa6b39c18da7862fa0c1746d3e16602df1a659bbdf5a882c15a5ce8fbffa6d  ./bfs_verify.cpp
5fb8f20f566ca153e9e7095f545538ad43fadbb2b7cf52370d7a28d7cdfca8cd  ./bfs_verify_output.txt
23a475e5f39db941117c366618daa3b252896b992ea71caf2105e10df7f626d7  ./bfs_verify_timing.txt
c7d6aede413c73415b673303a30e45607d7ade6a0de4184ab8059c5961c10100  ./crosscheck_ternary84/certificate.json
078049d9170465e75427001e4e12023aecc8cf42e182607d2d4587ac7ec35e5e  ./crosscheck_ternary84/direct_cn_crosscheck.cpp
3cf3e9adf5c8ee998dc129dee81ed903d47ec1600ed77846245e0b9f1e67fce8  ./crosscheck_ternary84/outputs/direct_cn_crosscheck_output.txt
b507352117034b8c4e6f6f52d476db432987c147a241361dfabd9cd64288f961  ./crosscheck_ternary84/outputs/search_output.txt
9362019f12b5602d4a371e1aa7b48347136ccc0db78ef2b0975838bcb512a922  ./crosscheck_ternary84/outputs/search_stderr.txt
ba64c994baf33dcf1eee796c879de3baf485d4d43b237b1101c4daf1b9607aaa  ./crosscheck_ternary84/outputs/verifier_output.txt
bcb543e7225e377c760aa3111a172c0971dfb15b05b3f7af44b10e0047d92170  ./crosscheck_ternary84/ternary_overlap_search.cpp
c39f5fcb1b9cae0ae653e4c063304380d36922c50344a12198c3ae33acc7ec1d  ./crosscheck_ternary84/verify_certificate.py
888290926aeceae5cf8e905c6406ed15b5c72f7f952134a7f6aad7d4f334ac12  ./environment_reference.txt
b6fa2bd35d93a9f5ed160f87596a1efc9e3d1fba1a70b71c0df49b8dfab52e91  ./run_finite.sh
165fdb04af519ca4533ba885cc2fe6ed9bf38100e503e1e66ee6c076037c8b15  ./walnut_final.txt


==> bfs_verify_output.txt <==
core predicate self-tests: PASS
binary cubefree source / cubefree transform
  count[length 17] = 2
  count[length 18] = 0
  sample terminal word = 00110100110010110
  sample transform     = 12121122121221221
  exhaustive search: PASS
binary cubefree source / overlap-free transform
  count[length 13] = 6
  count[length 14] = 0
  sample terminal word = 0110100110100
  sample transform     = 1121122121122
  exhaustive search: PASS
binary (5/2)-free source / 3+-free transform
  count[length 75] = 4
  count[length 76] = 0
  sample terminal word = 011001101100100110100101100100110110010110100110110010011010010110011010010
  sample transform     = 112121221222112221122122212112221122211221222121122211222112212221212212212
  exhaustive search: PASS
ternary overlap-free source / overlap-free transform
  count[length 84] = 6048
  count[length 85] = 0
  sample terminal word = 011010010200202121100200210021101001020020211011020020212110020021002112201122021100
  sample transform     = 112112212112122112212112211212211221211212212112211212211221211221121221211212211212
  exhaustive search: PASS
ternary (9/4)-free source / overlap-free transform
  count[length 84] = 10368
  count[length 85] = 0
  sample terminal word = 011010010200202121100200210021101001020020211011020020212110020021002112201122021100
  sample transform     = 112112212112122112212112211212211221211212212112211212211221211221121221211212211212
  exhaustive search: PASS
ternary overlap-free source / (7/3)-free transform
  count[length 84] = 6048
  count[length 85] = 0
  sample terminal word = 011010010200202121100200210021101001020020211011020020212110020021002112201122021100
  sample transform     = 112112212112122112212112211212211221211212212112211212211221211221121221211212211212
  exhaustive search: PASS

Displayed-example checks using the general curling-number definition
witness check: binary length 17: PASS
witness check: binary length 13 representative 1: PASS
witness check: binary length 13 representative 2: PASS
witness check: binary length 13 representative 3: PASS
witness check: binary length 75 word w0: PASS
witness check: binary length 75 word w1: PASS
witness check: ternary length 84: overlap-free / overlap-free: PASS
witness check: ternary length 84: (9/4)-free / overlap-free: PASS
witness check: ternary length 84: overlap-free / (7/3)-free: PASS

ALL CHECKS PASS


==> bfs_verify_timing.txt <==
real 4.08
user 3.98
sys 0.10


==> crosscheck/certificate.json <==
{
  "alphabet": "012",
  "definition": "w and its direct-prefix curling-number transform are both overlap-free",
  "transform_convention": "C(w)[i] is the curling number of the nonempty prefix w[0..i]; no extra initial symbol",
  "max_n_requested": 85,
  "first_zero_length": 85,
  "maximum_length": 84,
  "symmetry_reduction": "first source symbol fixed to 0; full labeled counts equal 3 times the fixed-first counts for n>=1",
  "fixed_first_0_counts": [0, 1, 3, 4, 10, 18, 24, 20, 28, 60, 100, 190, 256, 202, 132, 60, 80, 118, 194, 330, 432, 482, 690, 1112, 1062, 852, 1064, 1250, 1172, 892, 1064, 684, 1050, 1496, 1858, 2520, 3006, 3612, 3216, 2388, 3040, 4218, 4856, 1988, 2256, 1900, 3424, 5756, 6592, 7100, 9164, 12340, 10844, 2568, 3136, 1240, 2196, 3264, 5304, 7248, 9156, 13200, 9576, 3096, 3324, 2736, 3816, 5112, 7320, 15240, 18648, 1248, 1584, 2112, 4056, 6888, 11472, 17472, 21144, 29544, 26904, 504, 672, 1680, 2016, 0],
  "full_labeled_counts": [1, 3, 9, 12, 30, 54, 72, 60, 84, 180, 300, 570, 768, 606, 396, 180, 240, 354, 582, 990, 1296, 1446, 2070, 3336, 3186, 2556, 3192, 3750, 3516, 2676, 3192, 2052, 3150, 4488, 5574, 7560, 9018, 10836, 9648, 7164, 9120, 12654, 14568, 5964, 6768, 5700, 10272, 17268, 19776, 21300, 27492, 37020, 32532, 7704, 9408, 3720, 6588, 9792, 15912, 21744, 27468, 39600, 28728, 9288, 9972, 8208, 11448, 15336, 21960, 45720, 55944, 3744, 4752, 6336, 12168, 20664, 34416, 52416, 63432, 88632, 80712, 1512, 2016, 5040, 6048, 0],
  "T84_full": 6048,
  "T85_full": 0,
  "S3_orbits_at_84": 1008,
  "all_length_84_words_use_all_three_symbols": true,
  "witness84": "011010010200202121100200210021101001020020211011020020212110020021002112201122021100",
  "witness84_transform": "112112212112122112212112211212211221211212212112211212211221211221121221211212211212"
}


==> crosscheck/outputs/direct_cn_crosscheck_output.txt <==
first_zero_length 85
maximum_length 84
count[1] 3
count[2] 9
count[3] 12
count[4] 30
count[5] 54
count[6] 72
count[7] 60
count[8] 84
count[9] 180
count[10] 300
count[11] 570
count[12] 768
count[13] 606
count[14] 396
count[15] 180
count[16] 240
count[17] 354
count[18] 582
count[19] 990
count[20] 1296
count[21] 1446
count[22] 2070
count[23] 3336
count[24] 3186
count[25] 2556
count[26] 3192
count[27] 3750
count[28] 3516
count[29] 2676
count[30] 3192
count[31] 2052
count[32] 3150
count[33] 4488
count[34] 5574
count[35] 7560
count[36] 9018
count[37] 10836
count[38] 9648
count[39] 7164
count[40] 9120
count[41] 12654
count[42] 14568
count[43] 5964
count[44] 6768
count[45] 5700
count[46] 10272
count[47] 17268
count[48] 19776
count[49] 21300
count[50] 27492
count[51] 37020
count[52] 32532
count[53] 7704
count[54] 9408
count[55] 3720
count[56] 6588
count[57] 9792
count[58] 15912
count[59] 21744
count[60] 27468
count[61] 39600
count[62] 28728
count[63] 9288
count[64] 9972
count[65] 8208
count[66] 11448
count[67] 15336
count[68] 21960
count[69] 45720
count[70] 55944
count[71] 3744
count[72] 4752
count[73] 6336
count[74] 12168
count[75] 20664
count[76] 34416
count[77] 52416
count[78] 63432
count[79] 88632
count[80] 80712
count[81] 1512
count[82] 2016
count[83] 5040
count[84] 6048
count[85] 0
maximal_example 011010010200202121100200210021101001020020211011020020212110020021002112201122021100
transform 112112212112122112212112211212211221211212212112211212211221211221121221211212211212


==> crosscheck/outputs/search_output.txt <==
# n fixed_first_0 full_labeled
1 1 3
2 3 9
3 4 12
4 10 30
5 18 54
6 24 72
7 20 60
8 28 84
9 60 180
10 100 300
11 190 570
12 256 768
13 202 606
14 132 396
15 60 180
16 80 240
17 118 354
18 194 582
19 330 990
20 432 1296
21 482 1446
22 690 2070
23 1112 3336
24 1062 3186
25 852 2556
26 1064 3192
27 1250 3750
28 1172 3516
29 892 2676
30 1064 3192
31 684 2052
32 1050 3150
33 1496 4488
34 1858 5574
35 2520 7560
36 3006 9018
37 3612 10836
38 3216 9648
39 2388 7164
40 3040 9120
41 4218 12654
42 4856 14568
43 1988 5964
44 2256 6768
45 1900 5700
46 3424 10272
47 5756 17268
48 6592 19776
49 7100 21300
50 9164 27492
51 12340 37020
52 10844 32532
53 2568 7704
54 3136 9408
55 1240 3720
56 2196 6588
57 3264 9792
58 5304 15912
59 7248 21744
60 9156 27468
61 13200 39600
62 9576 28728
63 3096 9288
64 3324 9972
65 2736 8208
66 3816 11448
67 5112 15336
68 7320 21960
69 15240 45720
70 18648 55944
71 1248 3744
72 1584 4752
73 2112 6336
74 4056 12168
75 6888 20664
76 11472 34416
77 17472 52416
78 21144 63432
79 29544 88632
80 26904 80712
81 504 1512
82 672 2016
83 1680 5040
84 2016 6048
85 0 0


==> crosscheck/outputs/search_stderr.txt <==
wrote certificate.json
T84=6048 T85=0 S3_orbits_84=1008


==> crosscheck/outputs/verifier_output.txt <==
PASS
maximum length = 84
first zero length = 85
|T_84| = 6048
|T_85| = 0
S3 orbits at length 84 = 1008
fixed-first-0 words at length 84 = 2016
witness = 011010010200202121100200210021101001020020211011020020212110020021002112201122021100
C(witness) = 112112212112122112212112211212211221211212212112211212211221211221121221211212211212


==> environment_reference.txt <==
Reference finite-verifier run environment
========================================
Date (UTC): 2026-08-15T23:27:29Z
OS/kernel: Linux x86_64, kernel 6.18.35
Primary compiler: g++ (Debian 14.2.0-19) 14.2.0
Cross-compiler check: clang++ 17.0.0
Python used for the independent ternary-84 certificate check: Python 3.13.5

The g++ and clang++ builds of bfs_verify.cpp produced byte-for-byte identical stdout.

Walnut environment
==================
NOT YET RECORDED.  Before the archive is frozen, run walnut_final.txt in the
actual author Walnut installation and record the exact Walnut version or Git
commit and the Java version.  Save the unedited console transcript as
walnut_final_output.txt.


==> walnut_final.txt <==
# Common 2-block coding P of the Thue-Morse word T.
def p00 "T[n]=@0 & T[n+1]=@0":
def p01 "T[n]=@0 & T[n+1]=@1":
def p10 "T[n]=@1 & T[n+1]=@0":
def p11 "T[n]=@1 & T[n+1]=@1":
combine P p00=0 p01=1 p10=2 p11=3:

# Binary 3+-free source and overlap-free transform.
morphism h1 "0->01110 1->00101 2->10111 3->01100":
image Q1 h1 P:
eval threeplusfree "~Ei,n n>=1 & At (t<=2*n) => Q1[i+t]=Q1[i+n+t]":
def has2 "Ei,c c>=1 & i+2*c=n+1 & At (t<c) => Q1[i+t]=Q1[i+t+c]":
def has3 "Ei,c c>=1 & i+3*c=n+1 & At (t<2*c) => Q1[i+t]=Q1[i+t+c]":
def cn1 "~$has2(n)":
def cn2 "$has2(n) & ~$has3(n)":
def cn3 "$has3(n)":
combine D1 cn1=1 cn2=2 cn3=3:
eval checkoverlap "~Ei,n n>=1 & At (t<=n) => D1[i+t]=D1[i+t+n]":

# Binary (5/2)+-free source and 3+-free transform.
morphism h2 "0->1011001001101001011001101 1->0110010011010010110010100 2->1101100101101001100101001 3->1101100100110100101100100":
image Q2 h2 P:
eval plus52free "~Ei,n n>=1 & At (2*t<=3*n) => Q2[i+t]=Q2[i+n+t]"::
def cn2q2 "Ei,c c>=1 & i+2*c=n+1 & At (t<c) => Q2[i+t]=Q2[i+t+c]":
def cn1q2 "~$cn2q2(n)":
combine D2 cn1q2=1 cn2q2=2:
eval check2 "~Ei,n n>=1 & At (t<=2*n) => D2[i+t]=D2[i+t+n]":

# Ternary (9/4)+-free source and overlap-free transform.
morphism h3 "0->00100120012011201200101101211212 1->00100120012011201200120022122102 2->21002022021221210020021002112122 3->21002022001220010020021002102210":
image B3 h3 P:
eval free94 "~Ei,n n>=1 & At (4*t<=5*n) => B3[i+t]=B3[i+n+t]"::
def curl3sq "Ei,c c>=1 & i+2*c=n+1 & At (t<c) => B3[i+t]=B3[i+t+c]":
def nocurl3 "~$curl3sq(n)":
combine D3 curl3sq=2 nocurl3=1:
eval check3 "An (T[n+3]=@0 <=> D3[n]=@1)":

# Ternary overlap-free source and (7/3)+-free transform.
morphism h4 "0->001001200122 1->001011010200 2->101100211002 3->100120012200":
image B4 h4 P:
eval overlapfree4 "~Ei,n n>=1 & At (t<=n) => B4[i+t]=B4[i+n+t]"::
def curl4sq "Ei,c c>=1 & i+2*c=n+1 & At (t<c) => B4[i+t]=B4[i+t+c]":
def nocurl4 "~$curl4sq(n)":
combine D4 curl4sq=2 nocurl4=1:
eval free73 "~Ei,n n>=1 & At (3*t<=4*n) => D4[i+t]=D4[i+n+t]":

# Four-letter simultaneous overlap-freeness.
morphism h5 "0->1001200122322300 1->1001200122003220 2->0313110021100200 3->0313112202203003":
image Q5 h5 P:
def qp0 "(n<=1) | (n>1 & Q5[n-2]=@0)":
def qp1 "n>1 & Q5[n-2]=@1":
def qp2 "n>1 & Q5[n-2]=@2":
def qp3 "n>1 & Q5[n-2]=@3":
combine QP5 qp0=0 qp1=1 qp2=2 qp3=3:
eval overlapfree5 "~Ei,n n>=1 & At (t<=n) => QP5[i+t]=QP5[i+n+t]":
def curl5sq "Ei,c c>=1 & i+2*c=n+1 & At (t<c) => QP5[i+t]=QP5[i+t+c]":
def nocurl5 "~$curl5sq(n)":
combine D5 curl5sq=2 nocurl5=1:
eval check5 "An (D5[n]=@1 <=> T[n+3]=@0)":

quit;


==> walnut_final_output.txt <==
Welcome to Walnut! Type "help;" to see all available commands.

[Walnut]$ 
[Walnut]$ T[n]=@0:2 states - 3ms
computed ~:1 states - 3ms
computed ~:2 states - 1ms
 T[(n+1)]=@0:4 states - 1ms
  (T[n]=@0&T[(n+1)]=@0):4 states - 0ms
Total computation time: 10ms.

[Walnut]$ T[n]=@0:2 states - 0ms
 T[(n+1)]=@1:4 states - 0ms
  (T[n]=@0&T[(n+1)]=@1):4 states - 0ms
Total computation time: 1ms.

[Walnut]$ T[n]=@1:2 states - 0ms
 T[(n+1)]=@0:4 states - 0ms
  (T[n]=@1&T[(n+1)]=@0):4 states - 0ms
Total computation time: 1ms.

[Walnut]$ T[n]=@1:2 states - 0ms
 T[(n+1)]=@1:4 states - 0ms
  (T[n]=@1&T[(n+1)]=@1):4 states - 0ms
Total computation time: 0ms.

[Walnut]$ computing =>:4 states - 4 states
 totalizing:4 states
 totalized:4 states - 0ms
 totalizing:4 states
 totalized:4 states - 0ms
 Computing cross product:4 states - 4 states
 computed cross product:4 states - 0ms
computed =>:4 states - 0ms
computing =>:4 states - 4 states
 totalizing:4 states
 totalized:4 states - 0ms
 totalizing:4 states
 totalized:4 states - 0ms
 Computing cross product:4 states - 4 states
 computed cross product:4 states - 0ms
computed =>:4 states - 0ms
computing =>:4 states - 4 states
 totalizing:4 states
 totalized:4 states - 0ms
 totalizing:4 states
 totalized:4 states - 0ms
 Computing cross product:4 states - 4 states
 computed cross product:4 states - 0ms
computed =>:4 states - 0ms
 totalizing:4 states
 totalized:4 states - 0ms

[Walnut]$ 
[Walnut]$ 
[Walnut]$ Defined with domain [0, 1, 2, 3] and range [0, 1]
[Walnut]$ n=((5*q)+r):6 states - 0ms
computed ~:1 states - 1ms
 r>=0:1 states - 1ms
  (n=((5*q)+r)&r>=0):6 states - 0ms
   r<5:4 states - 1ms
    ((n=((5*q)+r)&r>=0)&r<5):12 states - 0ms
     P[q]=@0:4 states - 0ms
      r=0:1 states - 0ms
       r=4:4 states - 1ms
        (r=0|r=4):4 states - 0ms
         (P[q]=@0=>(r=0|r=4)):13 states - 0ms
          (((n=((5*q)+r)&r>=0)&r<5)&(P[q]=@0=>(r=0|r=4))):24 states - 0ms
           P[q]=@1:4 states - 0ms
            r=0:1 states - 0ms
             r=1:2 states - 0ms
              (r=0|r=1):2 states - 1ms
               r=3:3 states - 0ms
                ((r=0|r=1)|r=3):3 states - 0ms
                 (P[q]=@1=>((r=0|r=1)|r=3)):12 states - 0ms
                  ((((n=((5*q)+r)&r>=0)&r<5)&(P[q]=@0=>(r=0|r=4)))&(P[q]=@1=>((r=0|r=1)|r=3))):24 states - 0ms
                   P[q]=@2:4 states - 0ms
                    r=1:2 states - 0ms
                     (P[q]=@2=>r=1):9 states - 0ms
                      (((((n=((5*q)+r)&r>=0)&r<5)&(P[q]=@0=>(r=0|r=4)))&(P[q]=@1=>((r=0|r=1)|r=3)))&(P[q]=@2=>r=1)):23 states - 1ms
                       P[q]=@3:4 states - 1ms
                        r=0:1 states - 0ms
                         r=3:3 states - 0ms
                          (r=0|r=3):3 states - 0ms
                           r=4:4 states - 0ms
                            ((r=0|r=3)|r=4):4 states - 0ms
                             (P[q]=@3=>((r=0|r=3)|r=4)):13 states - 0ms
                              ((((((n=((5*q)+r)&r>=0)&r<5)&(P[q]=@0=>(r=0|r=4)))&(P[q]=@1=>((r=0|r=1)|r=3)))&(P[q]=@2=>r=1))&(P[q]=@3=>((r=0|r=3)|r=4))):24 states - 0ms
                               (E q , r ((((((n=((5*q)+r)&r>=0)&r<5)&(P[q]=@0=>(r=0|r=4)))&(P[q]=@1=>((r=0|r=1)|r=3)))&(P[q]=@2=>r=1))&(P[q]=@3=>((r=0|r=3)|r=4)))):18 states - 1ms
Total computation time: 8ms.
n=((5*q)+r):6 states - 0ms
 r>=0:1 states - 0ms
  (n=((5*q)+r)&r>=0):6 states - 0ms
   r<5:4 states - 0ms
    ((n=((5*q)+r)&r>=0)&r<5):12 states - 0ms
     P[q]=@0:4 states - 0ms
      r=1:2 states - 0ms
       r=2:3 states - 0ms
        (r=1|r=2):3 states - 0ms
         r=3:3 states - 0ms
          ((r=1|r=2)|r=3):3 states - 0ms
           (P[q]=@0=>((r=1|r=2)|r=3)):10 states - 0ms
            (((n=((5*q)+r)&r>=0)&r<5)&(P[q]=@0=>((r=1|r=2)|r=3))):23 states - 0ms
             P[q]=@1:4 states - 0ms
              r=2:3 states - 0ms
               r=4:4 states - 1ms
                (r=2|r=4):4 states - 0ms
                 (P[q]=@1=>(r=2|r=4)):16 states - 0ms
                  ((((n=((5*q)+r)&r>=0)&r<5)&(P[q]=@0=>((r=1|r=2)|r=3)))&(P[q]=@1=>(r=2|r=4))):24 states - 1ms
                   P[q]=@2:4 states - 0ms
                    r=0:1 states - 0ms
                     r=2:3 states - 0ms
                      (r=0|r=2):3 states - 0ms
                       r=3:3 states - 0ms
                        ((r=0|r=2)|r=3):3 states - 0ms
                         r=4:4 states - 0ms
                          (((r=0|r=2)|r=3)|r=4):4 states - 0ms
                           (P[q]=@2=>(((r=0|r=2)|r=3)|r=4)):16 states - 0ms
                            (((((n=((5*q)+r)&r>=0)&r<5)&(P[q]=@0=>((r=1|r=2)|r=3)))&(P[q]=@1=>(r=2|r=4)))&(P[q]=@2=>(((r=0|r=2)|r=3)|r=4))):26 states - 0ms
                             P[q]=@3:4 states - 0ms
                              r=1:2 states - 0ms
                               r=2:3 states - 0ms
                                (r=1|r=2):3 states - 1ms
                                 (P[q]=@3=>(r=1|r=2)):10 states - 0ms
                                  ((((((n=((5*q)+r)&r>=0)&r<5)&(P[q]=@0=>((r=1|r=2)|r=3)))&(P[q]=@1=>(r=2|r=4)))&(P[q]=@2=>(((r=0|r=2)|r=3)|r=4)))&(P[q]=@3=>(r=1|r=2))):27 states - 0ms
                                   (E q , r ((((((n=((5*q)+r)&r>=0)&r<5)&(P[q]=@0=>((r=1|r=2)|r=3)))&(P[q]=@1=>(r=2|r=4)))&(P[q]=@2=>(((r=0|r=2)|r=3)|r=4)))&(P[q]=@3=>(r=1|r=2)))):18 states - 0ms
Total computation time: 5ms.
computing =>:18 states - 18 states
 totalizing:18 states
 totalized:18 states - 0ms
 totalizing:18 states
 totalized:18 states - 0ms
 Computing cross product:18 states - 18 states
 computed cross product:18 states - 0ms
computed =>:18 states - 0ms
 totalizing:18 states
 totalized:18 states - 0ms

[Walnut]$ n>=1:2 states - 0ms
 t<=(2*n):3 states - 0ms
  Q1[(i+t)]=Q1[((i+n)+t)]:349 states - 71ms
   (t<=(2*n)=>Q1[(i+t)]=Q1[((i+n)+t)]):939 states - 10ms
    (A t (t<=(2*n)=>Q1[(i+t)]=Q1[((i+n)+t)])):1 states - 568ms
     (n>=1&(A t (t<=(2*n)=>Q1[(i+t)]=Q1[((i+n)+t)]))):1 states - 0ms
      (E i , n (n>=1&(A t (t<=(2*n)=>Q1[(i+t)]=Q1[((i+n)+t)])))):1 states - 0ms
       ~(E i , n (n>=1&(A t (t<=(2*n)=>Q1[(i+t)]=Q1[((i+n)+t)])))):1 states - 0ms
Total computation time: 650ms.
____
TRUE

[Walnut]$ c>=1:2 states - 0ms
 (i+(2*c))=(n+1):4 states - 0ms
  (c>=1&(i+(2*c))=(n+1)):5 states - 0ms
   t<c:2 states - 0ms
    Q1[(i+t)]=Q1[((i+t)+c)]:349 states - 22ms
     (t<c=>Q1[(i+t)]=Q1[((i+t)+c)]):590 states - 4ms
      (A t (t<c=>Q1[(i+t)]=Q1[((i+t)+c)])):31 states - 645ms
       ((c>=1&(i+(2*c))=(n+1))&(A t (t<c=>Q1[(i+t)]=Q1[((i+t)+c)]))):44 states - 0ms
        (E i , c ((c>=1&(i+(2*c))=(n+1))&(A t (t<c=>Q1[(i+t)]=Q1[((i+t)+c)])))):22 states - 1ms
Total computation time: 674ms.

[Walnut]$ c>=1:2 states - 0ms
 (i+(3*c))=(n+1):5 states - 0ms
  (c>=1&(i+(3*c))=(n+1)):6 states - 0ms
   t<(2*c):3 states - 0ms
    Q1[(i+t)]=Q1[((i+t)+c)]:349 states - 17ms
     (t<(2*c)=>Q1[(i+t)]=Q1[((i+t)+c)]):844 states - 5ms
      (A t (t<(2*c)=>Q1[(i+t)]=Q1[((i+t)+c)])):17 states - 492ms
       ((c>=1&(i+(3*c))=(n+1))&(A t (t<(2*c)=>Q1[(i+t)]=Q1[((i+t)+c)]))):27 states - 1ms
        (E i , c ((c>=1&(i+(3*c))=(n+1))&(A t (t<(2*c)=>Q1[(i+t)]=Q1[((i+t)+c)])))):17 states - 0ms
Total computation time: 515ms.

[Walnut]$ ~has2(n)):22 states - 0ms
Total computation time: 0ms.

[Walnut]$ ~has3(n)):17 states - 0ms
 (has2(n))&~has3(n))):20 states - 0ms
Total computation time: 0ms.

[Walnut]$ Total computation time: 0ms.

[Walnut]$ computing =>:22 states - 20 states
 totalizing:22 states
 totalized:22 states - 0ms
 totalizing:20 states
 totalized:20 states - 0ms
 Computing cross product:22 states - 20 states
 computed cross product:23 states - 0ms
computed =>:23 states - 0ms
computing =>:23 states - 17 states
 totalizing:23 states
 totalized:23 states - 0ms
 totalizing:17 states
 totalized:17 states - 0ms
 Computing cross product:23 states - 17 states
 computed cross product:23 states - 0ms
computed =>:23 states - 1ms
 totalizing:23 states
 totalized:23 states - 0ms

[Walnut]$ n>=1:2 states - 1ms
 t<=n:2 states - 0ms
  D1[(i+t)]=D1[((i+t)+n)]:495 states - 25ms
   (t<=n=>D1[(i+t)]=D1[((i+t)+n)]):963 states - 5ms
    (A t (t<=n=>D1[(i+t)]=D1[((i+t)+n)])):1 states - 1880ms
     (n>=1&(A t (t<=n=>D1[(i+t)]=D1[((i+t)+n)]))):1 states - 0ms
      (E i , n (n>=1&(A t (t<=n=>D1[(i+t)]=D1[((i+t)+n)])))):1 states - 0ms
       ~(E i , n (n>=1&(A t (t<=n=>D1[(i+t)]=D1[((i+t)+n)])))):1 states - 0ms
Total computation time: 1911ms.
____
TRUE

[Walnut]$ 
[Walnut]$ 
[Walnut]$ Defined with domain [0, 1, 2, 3] and range [0, 1]
[Walnut]$ n=((25*q)+r):26 states - 1ms
 r>=0:1 states - 0ms
  (n=((25*q)+r)&r>=0):26 states - 0ms
   r<25:9 states - 0ms
    ((n=((25*q)+r)&r>=0)&r<25):86 states - 1ms
     P[q]=@0:4 states - 0ms
      r=1:2 states - 0ms
       r=4:4 states - 0ms
        (r=1|r=4):4 states - 0ms
         r=5:4 states - 0ms
          ((r=1|r=4)|r=5):4 states - 0ms
           r=7:4 states - 0ms
            (((r=1|r=4)|r=5)|r=7):5 states - 0ms
             r=8:5 states - 0ms
              ((((r=1|r=4)|r=5)|r=7)|r=8):6 states - 0ms
               r=11:5 states - 0ms
                (((((r=1|r=4)|r=5)|r=7)|r=8)|r=11):7 states - 0ms
                 r=13:5 states - 0ms
                  ((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13):8 states - 0ms
                   r=14:5 states - 0ms
                    (((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13)|r=14):8 states - 0ms
                     r=16:6 states - 0ms
                      ((((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13)|r=14)|r=16):9 states - 0ms
                       r=19:6 states - 0ms
                        (((((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13)|r=14)|r=16)|r=19):9 states - 0ms
                         r=20:6 states - 0ms
                          ((((((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13)|r=14)|r=16)|r=19)|r=20):10 states - 0ms
                           r=23:6 states - 0ms
                            (((((((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13)|r=14)|r=16)|r=19)|r=20)|r=23):11 states - 0ms
                             (P[q]=@0=>(((((((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13)|r=14)|r=16)|r=19)|r=20)|r=23)):26 states - 1ms
                              (((n=((25*q)+r)&r>=0)&r<25)&(P[q]=@0=>(((((((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13)|r=14)|r=16)|r=19)|r=20)|r=23))):155 states - 0ms
                               P[q]=@1:4 states - 0ms
                                r=0:1 states - 0ms
                                 r=3:3 states - 0ms
                                  (r=0|r=3):3 states - 0ms
                                   r=4:4 states - 0ms
                                    ((r=0|r=3)|r=4):4 states - 0ms
                                     r=6:4 states - 0ms
                                      (((r=0|r=3)|r=4)|r=6):5 states - 0ms
                                       r=7:4 states - 0ms
                                        ((((r=0|r=3)|r=4)|r=6)|r=7):5 states - 0ms
                                         r=10:5 states - 0ms
                                          (((((r=0|r=3)|r=4)|r=6)|r=7)|r=10):6 states - 0ms
                                           r=12:5 states - 0ms
                                            ((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12):7 states - 0ms
                                             r=13:5 states - 0ms
                                              (((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13):7 states - 0ms
                                               r=15:5 states - 0ms
                                                ((((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13)|r=15):8 states - 0ms
                                                 r=18:6 states - 1ms
                                                  (((((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13)|r=15)|r=18):9 states - 0ms
                                                   r=19:6 states - 0ms
                                                    ((((((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13)|r=15)|r=18)|r=19):10 states - 0ms
                                                     r=21:6 states - 0ms
                                                      (((((((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13)|r=15)|r=18)|r=19)|r=21):10 states - 0ms
                                                       r=23:6 states - 0ms
                                                        ((((((((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13)|r=15)|r=18)|r=19)|r=21)|r=23):11 states - 0ms
                                                         r=24:6 states - 0ms
                                                          (((((((((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13)|r=15)|r=18)|r=19)|r=21)|r=23)|r=24):12 states - 0ms
                                                           (P[q]=@1=>(((((((((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13)|r=15)|r=18)|r=19)|r=21)|r=23)|r=24)):43 states - 0ms
                                                            ((((n=((25*q)+r)&r>=0)&r<25)&(P[q]=@0=>(((((((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13)|r=14)|r=16)|r=19)|r=20)|r=23)))&(P[q]=@1=>(((((((((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13)|r=15)|r=18)|r=19)|r=21)|r=23)|r=24))):186 states - 1ms
                                                             P[q]=@2:4 states - 0ms
                                                              r=2:3 states - 0ms
                                                               r=5:4 states - 0ms
                                                                (r=2|r=5):4 states - 0ms
                                                                 r=6:4 states - 0ms
                                                                  ((r=2|r=5)|r=6):5 states - 0ms
                                                                   r=8:5 states - 0ms
                                                                    (((r=2|r=5)|r=6)|r=8):5 states - 0ms
                                                                     r=11:5 states - 0ms
                                                                      ((((r=2|r=5)|r=6)|r=8)|r=11):6 states - 0ms
                                                                       r=13:5 states - 0ms
                                                                        (((((r=2|r=5)|r=6)|r=8)|r=11)|r=13):7 states - 0ms
                                                                         r=14:5 states - 0ms
                                                                          ((((((r=2|r=5)|r=6)|r=8)|r=11)|r=13)|r=14):7 states - 0ms
                                                                           r=17:6 states - 0ms
                                                                            (((((((r=2|r=5)|r=6)|r=8)|r=11)|r=13)|r=14)|r=17):8 states - 0ms
                                                                             r=18:6 states - 0ms
                                                                              ((((((((r=2|r=5)|r=6)|r=8)|r=11)|r=13)|r=14)|r=17)|r=18):7 states - 0ms
                                                                               r=20:6 states - 0ms
                                                                                (((((((((r=2|r=5)|r=6)|r=8)|r=11)|r=13)|r=14)|r=17)|r=18)|r=20):8 states - 0ms
                                                                                 r=22:6 states - 0ms
                                                                                  ((((((((((r=2|r=5)|r=6)|r=8)|r=11)|r=13)|r=14)|r=17)|r=18)|r=20)|r=22):9 states - 0ms
                                                                                   r=23:6 states - 0ms
                                                                                    (((((((((((r=2|r=5)|r=6)|r=8)|r=11)|r=13)|r=14)|r=17)|r=18)|r=20)|r=22)|r=23):9 states - 0ms
                                                                                     (P[q]=@2=>(((((((((((r=2|r=5)|r=6)|r=8)|r=11)|r=13)|r=14)|r=17)|r=18)|r=20)|r=22)|r=23)):34 states - 0ms
                                                                                      (((((n=((25*q)+r)&r>=0)&r<25)&(P[q]=@0=>(((((((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13)|r=14)|r=16)|r=19)|r=20)|r=23)))&(P[q]=@1=>(((((((((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13)|r=15)|r=18)|r=19)|r=21)|r=23)|r=24)))&(P[q]=@2=>(((((((((((r=2|r=5)|r=6)|r=8)|r=11)|r=13)|r=14)|r=17)|r=18)|r=20)|r=22)|r=23))):204 states - 1ms
                                                                                       P[q]=@3:4 states - 0ms
                                                                                        r=2:3 states - 0ms
                                                                                         r=5:4 states - 0ms
                                                                                          (r=2|r=5):4 states - 0ms
                                                                                           r=6:4 states - 0ms
                                                                                            ((r=2|r=5)|r=6):5 states - 0ms
                                                                                             r=8:5 states - 0ms
                                                                                              (((r=2|r=5)|r=6)|r=8):5 states - 0ms
                                                                                               r=9:5 states - 0ms
                                                                                                ((((r=2|r=5)|r=6)|r=8)|r=9):6 states - 0ms
                                                                                                 r=12:5 states - 0ms
                                                                                                  (((((r=2|r=5)|r=6)|r=8)|r=9)|r=12):7 states - 0ms
                                                                                                   r=14:5 states - 0ms
                                                                                                    ((((((r=2|r=5)|r=6)|r=8)|r=9)|r=12)|r=14):8 states - 0ms
                                                                                                     r=15:5 states - 0ms
                                                                                                      (((((((r=2|r=5)|r=6)|r=8)|r=9)|r=12)|r=14)|r=15):7 states - 0ms
                                                                                                       r=17:6 states - 0ms
                                                                                                        ((((((((r=2|r=5)|r=6)|r=8)|r=9)|r=12)|r=14)|r=15)|r=17):9 states - 0ms
                                                                                                         r=20:6 states - 0ms
                                                                                                          (((((((((r=2|r=5)|r=6)|r=8)|r=9)|r=12)|r=14)|r=15)|r=17)|r=20):11 states - 0ms
                                                                                                           r=21:6 states - 0ms
                                                                                                            ((((((((((r=2|r=5)|r=6)|r=8)|r=9)|r=12)|r=14)|r=15)|r=17)|r=20)|r=21):10 states - 0ms
                                                                                                             r=23:6 states - 0ms
                                                                                                              (((((((((((r=2|r=5)|r=6)|r=8)|r=9)|r=12)|r=14)|r=15)|r=17)|r=20)|r=21)|r=23):11 states - 0ms
                                                                                                               r=24:6 states - 0ms
                                                                                                                ((((((((((((r=2|r=5)|r=6)|r=8)|r=9)|r=12)|r=14)|r=15)|r=17)|r=20)|r=21)|r=23)|r=24):12 states - 0ms
                                                                                                                 (P[q]=@3=>((((((((((((r=2|r=5)|r=6)|r=8)|r=9)|r=12)|r=14)|r=15)|r=17)|r=20)|r=21)|r=23)|r=24)):33 states - 0ms
                                                                                                                  ((((((n=((25*q)+r)&r>=0)&r<25)&(P[q]=@0=>(((((((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13)|r=14)|r=16)|r=19)|r=20)|r=23)))&(P[q]=@1=>(((((((((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13)|r=15)|r=18)|r=19)|r=21)|r=23)|r=24)))&(P[q]=@2=>(((((((((((r=2|r=5)|r=6)|r=8)|r=11)|r=13)|r=14)|r=17)|r=18)|r=20)|r=22)|r=23)))&(P[q]=@3=>((((((((((((r=2|r=5)|r=6)|r=8)|r=9)|r=12)|r=14)|r=15)|r=17)|r=20)|r=21)|r=23)|r=24))):191 states - 1ms
                                                                                                                   (E q , r ((((((n=((25*q)+r)&r>=0)&r<25)&(P[q]=@0=>(((((((((((r=1|r=4)|r=5)|r=7)|r=8)|r=11)|r=13)|r=14)|r=16)|r=19)|r=20)|r=23)))&(P[q]=@1=>(((((((((((((r=0|r=3)|r=4)|r=6)|r=7)|r=10)|r=12)|r=13)|r=15)|r=18)|r=19)|r=21)|r=23)|r=24)))&(P[q]=@2=>(((((((((((r=2|r=5)|r=6)|r=8)|r=11)|r=13)|r=14)|r=17)|r=18)|r=20)|r=22)|r=23)))&(P[q]=@3=>((((((((((((r=2|r=5)|r=6)|r=8)|r=9)|r=12)|r=14)|r=15)|r=17)|r=20)|r=21)|r=23)|r=24)))):85 states - 0ms
Total computation time: 7ms.
n=((25*q)+r):26 states - 0ms
 r>=0:1 states - 0ms
  (n=((25*q)+r)&r>=0):26 states - 0ms
   r<25:9 states - 0ms
    ((n=((25*q)+r)&r>=0)&r<25):86 states - 0ms
     P[q]=@0:4 states - 0ms
      r=0:1 states - 0ms
       r=2:3 states - 0ms
        (r=0|r=2):3 states - 0ms
         r=3:3 states - 0ms
          ((r=0|r=2)|r=3):3 states - 0ms
           r=6:4 states - 0ms
            (((r=0|r=2)|r=3)|r=6):4 states - 0ms
             r=9:5 states - 0ms
              ((((r=0|r=2)|r=3)|r=6)|r=9):6 states - 0ms
               r=10:5 states - 0ms
                (((((r=0|r=2)|r=3)|r=6)|r=9)|r=10):7 states - 0ms
                 r=12:5 states - 0ms
                  ((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12):8 states - 0ms
                   r=15:5 states - 0ms
                    (((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15):8 states - 0ms
                     r=17:6 states - 0ms
                      ((((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15)|r=17):9 states - 0ms
                       r=18:6 states - 0ms
                        (((((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15)|r=17)|r=18):9 states - 0ms
                         r=21:6 states - 0ms
                          ((((((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15)|r=17)|r=18)|r=21):10 states - 0ms
                           r=22:6 states - 0ms
                            (((((((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15)|r=17)|r=18)|r=21)|r=22):11 states - 0ms
                             r=24:6 states - 0ms
                              ((((((((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15)|r=17)|r=18)|r=21)|r=22)|r=24):12 states - 0ms
                               (P[q]=@0=>((((((((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15)|r=17)|r=18)|r=21)|r=22)|r=24)):30 states - 0ms
                                (((n=((25*q)+r)&r>=0)&r<25)&(P[q]=@0=>((((((((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15)|r=17)|r=18)|r=21)|r=22)|r=24))):152 states - 0ms
                                 P[q]=@1:4 states - 0ms
                                  r=1:2 states - 0ms
                                   r=2:3 states - 0ms
                                    (r=1|r=2):3 states - 0ms
                                     r=5:4 states - 0ms
                                      ((r=1|r=2)|r=5):4 states - 0ms
                                       r=8:5 states - 0ms
                                        (((r=1|r=2)|r=5)|r=8):5 states - 0ms
                                         r=9:5 states - 0ms
                                          ((((r=1|r=2)|r=5)|r=8)|r=9):5 states - 0ms
                                           r=11:5 states - 0ms
                                            (((((r=1|r=2)|r=5)|r=8)|r=9)|r=11):6 states - 0ms
                                             r=14:5 states - 0ms
                                              ((((((r=1|r=2)|r=5)|r=8)|r=9)|r=11)|r=14):8 states - 0ms
                                               r=16:6 states - 0ms
                                                (((((((r=1|r=2)|r=5)|r=8)|r=9)|r=11)|r=14)|r=16):9 states - 0ms
                                                 r=17:6 states - 0ms
                                                  ((((((((r=1|r=2)|r=5)|r=8)|r=9)|r=11)|r=14)|r=16)|r=17):9 states - 0ms
                                                   r=20:6 states - 0ms
                                                    (((((((((r=1|r=2)|r=5)|r=8)|r=9)|r=11)|r=14)|r=16)|r=17)|r=20):9 states - 0ms
                                                     r=22:6 states - 0ms
                                                      ((((((((((r=1|r=2)|r=5)|r=8)|r=9)|r=11)|r=14)|r=16)|r=17)|r=20)|r=22):10 states - 0ms
                                                       (P[q]=@1=>((((((((((r=1|r=2)|r=5)|r=8)|r=9)|r=11)|r=14)|r=16)|r=17)|r=20)|r=22)):36 states - 0ms
                                                        ((((n=((25*q)+r)&r>=0)&r<25)&(P[q]=@0=>((((((((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15)|r=17)|r=18)|r=21)|r=22)|r=24)))&(P[q]=@1=>((((((((((r=1|r=2)|r=5)|r=8)|r=9)|r=11)|r=14)|r=16)|r=17)|r=20)|r=22))):181 states - 0ms
                                                         P[q]=@2:4 states - 0ms
                                                          r=0:1 states - 0ms
                                                           r=1:2 states - 0ms
                                                            (r=0|r=1):2 states - 0ms
                                                             r=3:3 states - 0ms
                                                              ((r=0|r=1)|r=3):3 states - 0ms
                                                               r=4:4 states - 0ms
                                                                (((r=0|r=1)|r=3)|r=4):4 states - 0ms
                                                                 r=7:4 states - 0ms
                                                                  ((((r=0|r=1)|r=3)|r=4)|r=7):5 states - 0ms
                                                                   r=9:5 states - 0ms
                                                                    (((((r=0|r=1)|r=3)|r=4)|r=7)|r=9):5 states - 0ms
                                                                     r=10:5 states - 0ms
                                                                      ((((((r=0|r=1)|r=3)|r=4)|r=7)|r=9)|r=10):6 states - 0ms
                                                                       r=12:5 states - 0ms
                                                                        (((((((r=0|r=1)|r=3)|r=4)|r=7)|r=9)|r=10)|r=12):7 states - 0ms
                                                                         r=15:5 states - 0ms
                                                                          ((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=9)|r=10)|r=12)|r=15):7 states - 0ms
                                                                           r=16:6 states - 0ms
                                                                            (((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=9)|r=10)|r=12)|r=15)|r=16):8 states - 0ms
                                                                             r=19:6 states - 0ms
                                                                              ((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=9)|r=10)|r=12)|r=15)|r=16)|r=19):7 states - 0ms
                                                                               r=21:6 states - 0ms
                                                                                (((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=9)|r=10)|r=12)|r=15)|r=16)|r=19)|r=21):8 states - 0ms
                                                                                 r=24:6 states - 0ms
                                                                                  ((((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=9)|r=10)|r=12)|r=15)|r=16)|r=19)|r=21)|r=24):11 states - 0ms
                                                                                   (P[q]=@2=>((((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=9)|r=10)|r=12)|r=15)|r=16)|r=19)|r=21)|r=24)):40 states - 0ms
                                                                                    (((((n=((25*q)+r)&r>=0)&r<25)&(P[q]=@0=>((((((((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15)|r=17)|r=18)|r=21)|r=22)|r=24)))&(P[q]=@1=>((((((((((r=1|r=2)|r=5)|r=8)|r=9)|r=11)|r=14)|r=16)|r=17)|r=20)|r=22)))&(P[q]=@2=>((((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=9)|r=10)|r=12)|r=15)|r=16)|r=19)|r=21)|r=24))):201 states - 0ms
                                                                                     P[q]=@3:4 states - 0ms
                                                                                      r=0:1 states - 0ms
                                                                                       r=1:2 states - 0ms
                                                                                        (r=0|r=1):2 states - 0ms
                                                                                         r=3:3 states - 0ms
                                                                                          ((r=0|r=1)|r=3):3 states - 0ms
                                                                                           r=4:4 states - 0ms
                                                                                            (((r=0|r=1)|r=3)|r=4):4 states - 0ms
                                                                                             r=7:4 states - 0ms
                                                                                              ((((r=0|r=1)|r=3)|r=4)|r=7):5 states - 0ms
                                                                                               r=10:5 states - 0ms
                                                                                                (((((r=0|r=1)|r=3)|r=4)|r=7)|r=10):6 states - 0ms
                                                                                                 r=11:5 states - 0ms
                                                                                                  ((((((r=0|r=1)|r=3)|r=4)|r=7)|r=10)|r=11):6 states - 0ms
                                                                                                   r=13:5 states - 0ms
                                                                                                    (((((((r=0|r=1)|r=3)|r=4)|r=7)|r=10)|r=11)|r=13):7 states - 0ms
                                                                                                     r=16:6 states - 0ms
                                                                                                      ((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=10)|r=11)|r=13)|r=16):9 states - 0ms
                                                                                                       r=18:6 states - 0ms
                                                                                                        (((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=10)|r=11)|r=13)|r=16)|r=18):9 states - 0ms
                                                                                                         r=19:6 states - 0ms
                                                                                                          ((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=10)|r=11)|r=13)|r=16)|r=18)|r=19):9 states - 0ms
                                                                                                           r=22:6 states - 0ms
                                                                                                            (((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=10)|r=11)|r=13)|r=16)|r=18)|r=19)|r=22):11 states - 0ms
                                                                                                             (P[q]=@3=>(((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=10)|r=11)|r=13)|r=16)|r=18)|r=19)|r=22)):29 states - 0ms
                                                                                                              ((((((n=((25*q)+r)&r>=0)&r<25)&(P[q]=@0=>((((((((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15)|r=17)|r=18)|r=21)|r=22)|r=24)))&(P[q]=@1=>((((((((((r=1|r=2)|r=5)|r=8)|r=9)|r=11)|r=14)|r=16)|r=17)|r=20)|r=22)))&(P[q]=@2=>((((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=9)|r=10)|r=12)|r=15)|r=16)|r=19)|r=21)|r=24)))&(P[q]=@3=>(((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=10)|r=11)|r=13)|r=16)|r=18)|r=19)|r=22))):191 states - 1ms
                                                                                                               (E q , r ((((((n=((25*q)+r)&r>=0)&r<25)&(P[q]=@0=>((((((((((((r=0|r=2)|r=3)|r=6)|r=9)|r=10)|r=12)|r=15)|r=17)|r=18)|r=21)|r=22)|r=24)))&(P[q]=@1=>((((((((((r=1|r=2)|r=5)|r=8)|r=9)|r=11)|r=14)|r=16)|r=17)|r=20)|r=22)))&(P[q]=@2=>((((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=9)|r=10)|r=12)|r=15)|r=16)|r=19)|r=21)|r=24)))&(P[q]=@3=>(((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=10)|r=11)|r=13)|r=16)|r=18)|r=19)|r=22)))):85 states - 0ms
Total computation time: 6ms.
computing =>:85 states - 85 states
 totalizing:85 states
 totalized:85 states - 0ms
 totalizing:85 states
 totalized:85 states - 0ms
 Computing cross product:85 states - 85 states
 computed cross product:85 states - 0ms
computed =>:85 states - 0ms
 totalizing:85 states
 totalized:85 states - 0ms

[Walnut]$ computing n>=1
computed n>=1
n>=1:2 states - 0ms
 Computing 2*t
 computed 2*t
 Computing 3*n
 computed 3*n
 computing (2*t)<=(3*n)
  computing &:2 states - 2 states
  Computing cross product:2 states - 2 states
  computed cross product:4 states - 0ms
-----    Minimizing: 4 states.
    Determinizing: 4 states
    Determinized: 4 states - 0ms
-----    Minimized:4 states - 1ms.
  computed &:4 states - 1ms
  quantifying:4 states
-----    Minimizing: 4 states.
    Determinizing: 4 states
    Determinized: 3 states - 0ms
-----    Minimized:3 states - 0ms.
  quantified:3 states - 0ms
  fixing leading zeros:3 states
   Determinizing: 3 states
   Determinized: 3 states - 0ms
-----    Minimizing: 3 states.
    Determinizing: 3 states
    Determinized: 3 states - 0ms
-----    Minimized:3 states - 0ms.
  fixed leading zeros:3 states - 0ms
  computing &:3 states - 3 states
  Computing cross product:3 states - 3 states
  computed cross product:9 states - 0ms
-----    Minimizing: 9 states.
    Determinizing: 9 states
    Determinized: 9 states - 0ms
-----    Minimized:9 states - 0ms.
  computed &:9 states - 0ms
  quantifying:9 states
-----    Minimizing: 9 states.
    Determinizing: 9 states
    Determinized: 10 states - 0ms
-----    Minimized:10 states - 0ms.
  quantified:10 states - 0ms
  fixing leading zeros:10 states
   Determinizing: 10 states
   Determinized: 10 states - 0ms
-----    Minimizing: 10 states.
    Determinizing: 10 states
    Determinized: 10 states - 0ms
-----    Minimized:5 states - 0ms.
  fixed leading zeros:5 states - 0ms
 computed (2*t)<=(3*n)
 (2*t)<=(3*n):5 states - 1ms
  Computing i+t
  computed i+t
  computing Q2[...]
  computed Q2[(i+t)]
  Computing i+n
  computed i+n
  Computing (i+n)+t
   computing &:2 states - 2 states
   Computing cross product:2 states - 2 states
   computed cross product:4 states - 0ms
-----     Minimizing: 4 states.
     Determinizing: 4 states
     Determinized: 4 states - 0ms
-----     Minimized:4 states - 0ms.
   computed &:4 states - 0ms
   quantifying:4 states
-----     Minimizing: 4 states.
     Determinizing: 4 states
     Determinized: 3 states - 0ms
-----     Minimized:3 states - 0ms.
   quantified:3 states - 0ms
   fixing leading zeros:3 states
    Determinizing: 3 states
    Determinized: 3 states - 0ms
-----     Minimizing: 3 states.
     Determinizing: 3 states
     Determinized: 3 states - 0ms
-----     Minimized:3 states - 0ms.
   fixed leading zeros:3 states - 0ms
  computed (i+n)+t
  computing Q2[...]
  computed Q2[((i+n)+t)]
  computing Q2[(i+t)]=Q2[((i+n)+t)]
   comparing (=):85 states - 85 states
    Computing cross product:85 states - 85 states
      Progress: Added 100 states - 296 states left in queue - 396 reachable states - 0ms
      Progress: Added 1000 states - 1894 states left in queue - 2894 reachable states - 1ms
    computed cross product:7225 states - 17ms
-----     Minimizing: 7225 states.
     Determinizing: 7225 states
       Progress: Added 100 states - 296 states left in queue - 396 reachable states - 0ms
       Progress: Added 1000 states - 1894 states left in queue - 2894 reachable states - 1ms
     Determinized: 7225 states - 6ms
-----     Minimized:6823 states - 13ms.
   compared (=):85 states - 30ms
   computing &:6823 states - 2 states
   Computing cross product:6823 states - 2 states
     Progress: Added 100 states - 314 states left in queue - 414 reachable states - 1ms
     Progress: Added 1000 states - 2406 states left in queue - 3406 reachable states - 2ms
     Progress: Added 10000 states - 3646 states left in queue - 13646 reachable states - 14ms
   computed cross product:13646 states - 19ms
-----     Minimizing: 13646 states.
     Determinizing: 13646 states
       Progress: Added 100 states - 326 states left in queue - 426 reachable states - 0ms
       Progress: Added 1000 states - 2426 states left in queue - 3426 reachable states - 1ms
       Progress: Added 10000 states - 3646 states left in queue - 13646 reachable states - 10ms
     Determinized: 13646 states - 13ms
-----     Minimized:11538 states - 38ms.
   computed &:11538 states - 57ms
   computing &:11538 states - 3 states
   Computing cross product:11538 states - 3 states
     Progress: Added 100 states - 338 states left in queue - 438 reachable states - 1ms
     Progress: Added 1000 states - 3116 states left in queue - 4116 reachable states - 2ms
     Progress: Added 10000 states - 13156 states left in queue - 23156 reachable states - 20ms
     Progress: Added 20000 states - 10210 states left in queue - 30210 reachable states - 40ms
     Progress: Added 30000 states - 4614 states left in queue - 34614 reachable states - 60ms
   computed cross product:34614 states - 70ms
-----     Minimizing: 34614 states.
     Determinizing: 34614 states
       Progress: Added 100 states - 335 states left in queue - 435 reachable states - 0ms
       Progress: Added 1000 states - 3083 states left in queue - 4083 reachable states - 2ms
       Progress: Added 10000 states - 13078 states left in queue - 23078 reachable states - 16ms
       Progress: Added 20000 states - 13136 states left in queue - 33136 reachable states - 40ms
       Progress: Added 30000 states - 4614 states left in queue - 34614 reachable states - 65ms
     Determinized: 34614 states - 77ms
-----     Minimized:19592 states - 131ms.
   computed &:19592 states - 201ms
   quantifying:19592 states
-----     Minimizing: 19592 states.
     Determinizing: 19592 states
       Progress: Added 100 states - 326 states left in queue - 426 reachable states - 0ms
       Progress: Added 1000 states - 2725 states left in queue - 3725 reachable states - 2ms
       Progress: Added 10000 states - 5312 states left in queue - 15312 reachable states - 13ms
     Determinized: 15513 states - 20ms
-----     Minimized:15513 states - 50ms.
   quantified:15513 states - 59ms
   fixing leading zeros:15513 states
    Determinizing: 15513 states
      Progress: Added 100 states - 326 states left in queue - 426 reachable states - 0ms
      Progress: Added 1000 states - 2725 states left in queue - 3725 reachable states - 1ms
      Progress: Added 10000 states - 5312 states left in queue - 15312 reachable states - 9ms
    Determinized: 15513 states - 13ms
-----     Minimizing: 15513 states.
     Determinizing: 15513 states
       Progress: Added 100 states - 326 states left in queue - 426 reachable states - 0ms
       Progress: Added 1000 states - 2725 states left in queue - 3725 reachable states - 1ms
       Progress: Added 10000 states - 5312 states left in queue - 15312 reachable states - 10ms
     Determinized: 15513 states - 14ms
-----     Minimized:15513 states - 42ms.
   fixed leading zeros:15513 states - 55ms
   quantifying:15513 states
-----     Minimizing: 15513 states.
     Determinizing: 15513 states
       Progress: Added 100 states - 254 states left in queue - 354 reachable states - 0ms
       Progress: Added 1000 states - 1808 states left in queue - 2808 reachable states - 1ms
       Progress: Added 10000 states - 160 states left in queue - 10160 reachable states - 12ms
     Determinized: 10313 states - 13ms
-----     Minimized:10313 states - 28ms.
   quantified:10313 states - 33ms
   fixing leading zeros:10313 states
    Determinizing: 10313 states
      Progress: Added 100 states - 312 states left in queue - 412 reachable states - 0ms
      Progress: Added 1000 states - 2153 states left in queue - 3153 reachable states - 1ms
      Progress: Added 10000 states - 160 states left in queue - 10160 reachable states - 7ms
    Determinized: 10314 states - 7ms
-----     Minimizing: 10314 states.
     Determinizing: 10314 states
       Progress: Added 100 states - 312 states left in queue - 412 reachable states - 1ms
       Progress: Added 1000 states - 2153 states left in queue - 3153 reachable states - 1ms
       Progress: Added 10000 states - 160 states left in queue - 10160 reachable states - 6ms
     Determinized: 10314 states - 6ms
-----     Minimized:6913 states - 20ms.
   fixed leading zeros:6913 states - 27ms
  computed Q2[(i+t)]=Q2[((i+n)+t)]
  Q2[(i+t)]=Q2[((i+n)+t)]:6913 states - 462ms
   computing (2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)]
    computing =>:5 states - 6913 states
     totalizing:5 states
     totalized:6 states - 0ms
     totalizing:6913 states
     totalized:6913 states - 1ms
     Computing cross product:6 states - 6913 states
       Progress: Added 100 states - 345 states left in queue - 445 reachable states - 0ms
       Progress: Added 1000 states - 3045 states left in queue - 4045 reachable states - 1ms
       Progress: Added 10000 states - 16196 states left in queue - 26196 reachable states - 12ms
       Progress: Added 20000 states - 15439 states left in queue - 35439 reachable states - 26ms
       Progress: Added 30000 states - 7989 states left in queue - 37989 reachable states - 40ms
     computed cross product:39340 states - 54ms
-----      Minimizing: 39340 states.
      Determinizing: 39340 states
        Progress: Added 100 states - 341 states left in queue - 441 reachable states - 1ms
        Progress: Added 1000 states - 3033 states left in queue - 4033 reachable states - 2ms
        Progress: Added 10000 states - 15077 states left in queue - 25077 reachable states - 12ms
        Progress: Added 20000 states - 14156 states left in queue - 34156 reachable states - 21ms
        Progress: Added 30000 states - 7964 states left in queue - 37964 reachable states - 31ms
      Determinized: 39340 states - 40ms
-----      Minimized:28227 states - 95ms.
    computed =>:28227 states - 150ms
   computed (2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)]
   ((2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)]):28227 states - 150ms
    computing quantifier A
     computing ~:28227 states
      totalizing:28227 states
      totalized:28227 states - 4ms
-----       Minimizing: 28227 states.
       Determinizing: 28227 states
         Progress: Added 100 states - 318 states left in queue - 418 reachable states - 0ms
         Progress: Added 1000 states - 2888 states left in queue - 3888 reachable states - 0ms
         Progress: Added 10000 states - 13165 states left in queue - 23165 reachable states - 7ms
         Progress: Added 20000 states - 7050 states left in queue - 27050 reachable states - 13ms
       Determinized: 28227 states - 18ms
-----       Minimized:28226 states - 61ms.
     computed ~:28226 states - 66ms
     quantifying:28226 states
-----       Minimizing: 28226 states.
       Determinizing: 28226 states
         Progress: Added 100 states - 287 states left in queue - 387 reachable states - 0ms
         Progress: Added 1000 states - 2931 states left in queue - 3931 reachable states - 6ms
         Progress: Added 10000 states - 25038 states left in queue - 35038 reachable states - 195ms
         Progress: Added 20000 states - 51344 states left in queue - 71344 reachable states - 447ms
         Progress: Added 30000 states - 71757 states left in queue - 101757 reachable states - 877ms
         Progress: Added 40000 states - 92042 states left in queue - 132042 reachable states - 1161ms
         Progress: Added 50000 states - 118294 states left in queue - 168294 reachable states - 1379ms
         Progress: Added 60000 states - 134476 states left in queue - 194476 reachable states - 1742ms
         Progress: Added 70000 states - 152172 states left in queue - 222172 reachable states - 2378ms
         Progress: Added 80000 states - 175271 states left in queue - 255271 reachable states - 2792ms
         Progress: Added 90000 states - 192476 states left in queue - 282476 reachable states - 3225ms
         Progress: Added 100000 states - 198475 states left in queue - 298475 reachable states - 3685ms
         Progress: Added 110000 states - 203752 states left in queue - 313752 reachable states - 4165ms
         Progress: Added 120000 states - 213968 states left in queue - 333968 reachable states - 4450ms
         Progress: Added 130000 states - 235938 states left in queue - 365938 reachable states - 4814ms
         Progress: Added 140000 states - 259450 states left in queue - 399450 reachable states - 5508ms
         Progress: Added 150000 states - 283608 states left in queue - 433608 reachable states - 5785ms
         Progress: Added 160000 states - 297014 states left in queue - 457014 reachable states - 6132ms
         Progress: Added 170000 states - 305821 states left in queue - 475821 reachable states - 6562ms
         Progress: Added 180000 states - 311471 states left in queue - 491471 reachable states - 7021ms
         Progress: Added 190000 states - 313432 states left in queue - 503432 reachable states - 7493ms
         Progress: Added 200000 states - 315464 states left in queue - 515464 reachable states - 7976ms
         Progress: Added 210000 states - 317655 states left in queue - 527655 reachable states - 8471ms
         Progress: Added 220000 states - 325376 states left in queue - 545376 reachable states - 8981ms
         Progress: Added 230000 states - 330540 states left in queue - 560540 reachable states - 9489ms
         Progress: Added 240000 states - 339712 states left in queue - 579712 reachable states - 9984ms
         Progress: Added 250000 states - 336501 states left in queue - 586501 reachable states - 10481ms
         Progress: Added 260000 states - 336331 states left in queue - 596331 reachable states - 10981ms
         Progress: Added 270000 states - 335672 states left in queue - 605672 reachable states - 11475ms
         Progress: Added 280000 states - 333120 states left in queue - 613120 reachable states - 11964ms
         Progress: Added 290000 states - 327410 states left in queue - 617410 reachable states - 12468ms
         Progress: Added 300000 states - 321378 states left in queue - 621378 reachable states - 12974ms
         Progress: Added 310000 states - 316894 states left in queue - 626894 reachable states - 13468ms
         Progress: Added 320000 states - 328422 states left in queue - 648422 reachable states - 13863ms
         Progress: Added 330000 states - 340981 states left in queue - 670981 reachable states - 14203ms
         Progress: Added 340000 states - 354507 states left in queue - 694507 reachable states - 14586ms
         Progress: Added 350000 states - 367172 states left in queue - 717172 reachable states - 15000ms
         Progress: Added 360000 states - 373844 states left in queue - 733844 reachable states - 15488ms
         Progress: Added 370000 states - 376615 states left in queue - 746615 reachable states - 15986ms
         Progress: Added 380000 states - 378009 states left in queue - 758009 reachable states - 16494ms
         Progress: Added 390000 states - 383583 states left in queue - 773583 reachable states - 16979ms
         Progress: Added 400000 states - 389383 states left in queue - 789383 reachable states - 18035ms
         Progress: Added 410000 states - 400197 states left in queue - 810197 reachable states - 18464ms
         Progress: Added 420000 states - 417106 states left in queue - 837106 reachable states - 18883ms
         Progress: Added 430000 states - 430880 states left in queue - 860880 reachable states - 19356ms
         Progress: Added 440000 states - 437424 states left in queue - 877424 reachable states - 19815ms
         Progress: Added 450000 states - 438075 states left in queue - 888075 reachable states - 20239ms
         Progress: Added 460000 states - 436093 states left in queue - 896093 reachable states - 20690ms
         Progress: Added 470000 states - 433711 states left in queue - 903711 reachable states - 21174ms
         Progress: Added 480000 states - 427386 states left in queue - 907386 reachable states - 21691ms
         Progress: Added 490000 states - 419757 states left in queue - 909757 reachable states - 22211ms
         Progress: Added 500000 states - 412647 states left in queue - 912647 reachable states - 22703ms
         Progress: Added 510000 states - 405225 states left in queue - 915225 reachable states - 23223ms
         Progress: Added 520000 states - 400084 states left in queue - 920084 reachable states - 23722ms
         Progress: Added 530000 states - 396897 states left in queue - 926897 reachable states - 24245ms
         Progress: Added 540000 states - 394391 states left in queue - 934391 reachable states - 24756ms
         Progress: Added 550000 states - 391707 states left in queue - 941707 reachable states - 25282ms
         Progress: Added 560000 states - 387486 states left in queue - 947486 reachable states - 25784ms
         Progress: Added 570000 states - 381890 states left in queue - 951890 reachable states - 26306ms
         Progress: Added 580000 states - 376673 states left in queue - 956673 reachable states - 26828ms
         Progress: Added 590000 states - 370027 states left in queue - 960027 reachable states - 27342ms
         Progress: Added 600000 states - 363564 states left in queue - 963564 reachable states - 27842ms
         Progress: Added 610000 states - 355807 states left in queue - 965807 reachable states - 28341ms
         Progress: Added 620000 states - 346678 states left in queue - 966678 reachable states - 28847ms
         Progress: Added 630000 states - 338466 states left in queue - 968466 reachable states - 29361ms
         Progress: Added 640000 states - 344852 states left in queue - 984852 reachable states - 29744ms
         Progress: Added 650000 states - 355479 states left in queue - 1005479 reachable states - 30209ms
         Progress: Added 660000 states - 366328 states left in queue - 1026328 reachable states - 30639ms
         Progress: Added 670000 states - 363055 states left in queue - 1033055 reachable states - 31103ms
         Progress: Added 680000 states - 359955 states left in queue - 1039955 reachable states - 31593ms
         Progress: Added 690000 states - 356644 states left in queue - 1046644 reachable states - 32053ms
         Progress: Added 700000 states - 360135 states left in queue - 1060135 reachable states - 32519ms
         Progress: Added 710000 states - 363786 states left in queue - 1073786 reachable states - 32974ms
         Progress: Added 720000 states - 361339 states left in queue - 1081339 reachable states - 33500ms
         Progress: Added 730000 states - 357378 states left in queue - 1087378 reachable states - 34015ms
         Progress: Added 740000 states - 349631 states left in queue - 1089631 reachable states - 34545ms
         Progress: Added 750000 states - 343682 states left in queue - 1093682 reachable states - 35059ms
         Progress: Added 760000 states - 339124 states left in queue - 1099124 reachable states - 35567ms
         Progress: Added 770000 states - 334645 states left in queue - 1104645 reachable states - 36087ms
         Progress: Added 780000 states - 327861 states left in queue - 1107861 reachable states - 36615ms
         Progress: Added 790000 states - 327174 states left in queue - 1117174 reachable states - 37127ms
         Progress: Added 800000 states - 322980 states left in queue - 1122980 reachable states - 37614ms
         Progress: Added 810000 states - 317948 states left in queue - 1127948 reachable states - 38097ms
         Progress: Added 820000 states - 318736 states left in queue - 1138736 reachable states - 38593ms
         Progress: Added 830000 states - 323449 states left in queue - 1153449 reachable states - 39086ms
         Progress: Added 840000 states - 335411 states left in queue - 1175411 reachable states - 39528ms
         Progress: Added 850000 states - 332112 states left in queue - 1182112 reachable states - 40049ms
         Progress: Added 860000 states - 328484 states left in queue - 1188484 reachable states - 40560ms
         Progress: Added 870000 states - 322985 states left in queue - 1192985 reachable states - 41058ms
         Progress: Added 880000 states - 318148 states left in queue - 1198148 reachable states - 41545ms
         Progress: Added 890000 states - 311808 states left in queue - 1201808 reachable states - 42036ms
         Progress: Added 900000 states - 304504 states left in queue - 1204504 reachable states - 42519ms
         Progress: Added 910000 states - 296749 states left in queue - 1206749 reachable states - 43012ms
         Progress: Added 920000 states - 287625 states left in queue - 1207625 reachable states - 43518ms
         Progress: Added 930000 states - 280924 states left in queue - 1210924 reachable states - 44021ms
         Progress: Added 940000 states - 274196 states left in queue - 1214196 reachable states - 44522ms
         Progress: Added 950000 states - 265004 states left in queue - 1215004 reachable states - 45023ms
         Progress: Added 960000 states - 256454 states left in queue - 1216454 reachable states - 45544ms
         Progress: Added 970000 states - 249677 states left in queue - 1219677 reachable states - 46032ms
         Progress: Added 980000 states - 249861 states left in queue - 1229861 reachable states - 46489ms
         Progress: Added 990000 states - 250186 states left in queue - 1240186 reachable states - 46990ms
         Progress: Added 1000000 states - 246863 states left in queue - 1246863 reachable states - 47488ms
         Progress: Added 1010000 states - 249424 states left in queue - 1259424 reachable states - 47948ms
         Progress: Added 1020000 states - 247868 states left in queue - 1267868 reachable states - 48425ms
         Progress: Added 1030000 states - 240794 states left in queue - 1270794 reachable states - 48924ms
         Progress: Added 1040000 states - 234238 states left in queue - 1274238 reachable states - 49462ms
         Progress: Added 1050000 states - 227418 states left in queue - 1277418 reachable states - 49983ms
         Progress: Added 1060000 states - 221051 states left in queue - 1281051 reachable states - 50480ms
         Progress: Added 1070000 states - 212878 states left in queue - 1282878 reachable states - 50975ms
         Progress: Added 1080000 states - 204401 states left in queue - 1284401 reachable states - 51467ms
         Progress: Added 1090000 states - 198742 states left in queue - 1288742 reachable states - 51974ms
         Progress: Added 1100000 states - 191115 states left in queue - 1291115 reachable states - 52475ms
         Progress: Added 1110000 states - 188364 states left in queue - 1298364 reachable states - 52987ms
         Progress: Added 1120000 states - 182836 states left in queue - 1302836 reachable states - 53505ms
         Progress: Added 1130000 states - 178041 states left in queue - 1308041 reachable states - 54016ms
         Progress: Added 1140000 states - 175482 states left in queue - 1315482 reachable states - 54516ms
         Progress: Added 1150000 states - 172194 states left in queue - 1322194 reachable states - 55033ms
         Progress: Added 1160000 states - 170407 states left in queue - 1330407 reachable states - 55528ms
         Progress: Added 1170000 states - 172665 states left in queue - 1342665 reachable states - 55982ms
         Progress: Added 1180000 states - 172383 states left in queue - 1352383 reachable states - 56454ms
         Progress: Added 1190000 states - 163519 states left in queue - 1353519 reachable states - 56970ms
         Progress: Added 1200000 states - 157446 states left in queue - 1357446 reachable states - 57482ms
         Progress: Added 1210000 states - 148579 states left in queue - 1358579 reachable states - 58009ms
         Progress: Added 1220000 states - 140524 states left in queue - 1360524 reachable states - 58515ms
         Progress: Added 1230000 states - 138567 states left in queue - 1368567 reachable states - 58990ms
         Progress: Added 1240000 states - 136306 states left in queue - 1376306 reachable states - 59506ms
         Progress: Added 1250000 states - 137753 states left in queue - 1387753 reachable states - 59995ms
         Progress: Added 1260000 states - 136034 states left in queue - 1396034 reachable states - 60479ms
         Progress: Added 1270000 states - 130527 states left in queue - 1400527 reachable states - 60991ms
         Progress: Added 1280000 states - 121036 states left in queue - 1401036 reachable states - 61514ms
         Progress: Added 1290000 states - 113675 states left in queue - 1403675 reachable states - 62030ms
         Progress: Added 1300000 states - 106779 states left in queue - 1406779 reachable states - 62554ms
         Progress: Added 1310000 states - 99045 states left in queue - 1409045 reachable states - 63068ms
         Progress: Added 1320000 states - 91430 states left in queue - 1411430 reachable states - 63567ms
         Progress: Added 1330000 states - 88130 states left in queue - 1418130 reachable states - 64081ms
         Progress: Added 1340000 states - 83131 states left in queue - 1423131 reachable states - 64578ms
         Progress: Added 1350000 states - 80161 states left in queue - 1430161 reachable states - 65062ms
         Progress: Added 1360000 states - 74725 states left in queue - 1434725 reachable states - 65572ms
         Progress: Added 1370000 states - 66386 states left in queue - 1436386 reachable states - 66074ms
         Progress: Added 1380000 states - 60324 states left in queue - 1440324 reachable states - 66567ms
         Progress: Added 1390000 states - 53600 states left in queue - 1443600 reachable states - 67061ms
         Progress: Added 1400000 states - 46206 states left in queue - 1446206 reachable states - 67570ms
         Progress: Added 1410000 states - 38139 states left in queue - 1448139 reachable states - 68097ms
         Progress: Added 1420000 states - 31295 states left in queue - 1451295 reachable states - 68618ms
         Progress: Added 1430000 states - 25986 states left in queue - 1455986 reachable states - 69146ms
         Progress: Added 1440000 states - 17890 states left in queue - 1457890 reachable states - 69670ms
         Progress: Added 1450000 states - 9983 states left in queue - 1459983 reachable states - 70216ms
         Progress: Added 1460000 states - 3808 states left in queue - 1463808 reachable states - 70760ms
       Determinized: 1467844 states - 71149ms
-----       Minimized:5 states - 71579ms.
     quantified:5 states - 71586ms
     fixing leading zeros:5 states
      Determinizing: 5 states
      Determinized: 5 states - 0ms
-----       Minimizing: 5 states.
       Determinizing: 5 states
       Determinized: 5 states - 0ms
-----       Minimized:2 states - 0ms.
     fixed leading zeros:2 states - 0ms
     computing ~:2 states
      totalizing:2 states
      totalized:2 states - 0ms
-----       Minimizing: 2 states.
       Determinizing: 2 states
       Determinized: 2 states - 0ms
-----       Minimized:1 states - 0ms.
     computed ~:1 states - 0ms
    computed quantifier (A t ((2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)]))
    (A t ((2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)])):1 states - 71652ms
     computing n>=1&(A t ((2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)]))
      computing &:2 states - 1 states
      Computing cross product:2 states - 1 states
      computed cross product:1 states - 0ms
-----        Minimizing: 1 states.
        Determinizing: 1 states
        Determinized: 1 states - 0ms
-----        Minimized:1 states - 0ms.
      computed &:1 states - 2ms
     computed n>=1&(A t ((2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)]))
     (n>=1&(A t ((2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)]))):1 states - 2ms
      computing quantifier E
       quantifying:1 states
      computed quantifier (E i , n (n>=1&(A t ((2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)]))))
      (E i , n (n>=1&(A t ((2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)])))):1 states - 0ms
       computing ~(E i , n (n>=1&(A t ((2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)]))))
       computed ~(E i , n (n>=1&(A t ((2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)]))))
       ~(E i , n (n>=1&(A t ((2*t)<=(3*n)=>Q2[(i+t)]=Q2[((i+n)+t)])))):1 states - 0ms
Total computation time: 72267ms.
____
TRUE

[Walnut]$ c>=1:2 states - 0ms
 (i+(2*c))=(n+1):4 states - 0ms
  (c>=1&(i+(2*c))=(n+1)):5 states - 0ms
   t<c:2 states - 0ms
    Q2[(i+t)]=Q2[((i+t)+c)]:6913 states - 391ms
     (t<c=>Q2[(i+t)]=Q2[((i+t)+c)]):11976 states - 77ms
      (A t (t<c=>Q2[(i+t)]=Q2[((i+t)+c)])):101 states - 74837ms
       ((c>=1&(i+(2*c))=(n+1))&(A t (t<c=>Q2[(i+t)]=Q2[((i+t)+c)]))):160 states - 1ms
        (E i , c ((c>=1&(i+(2*c))=(n+1))&(A t (t<c=>Q2[(i+t)]=Q2[((i+t)+c)])))):82 states - 0ms
Total computation time: 75307ms.

[Walnut]$ ~cn2q2(n)):82 states - 0ms
Total computation time: 0ms.

[Walnut]$ computing =>:82 states - 82 states
 totalizing:82 states
 totalized:82 states - 0ms
 totalizing:82 states
 totalized:82 states - 0ms
 Computing cross product:82 states - 82 states
 computed cross product:82 states - 0ms
computed =>:82 states - 1ms
 totalizing:82 states
 totalized:82 states - 0ms

[Walnut]$ n>=1:2 states - 0ms
 t<=(2*n):3 states - 0ms
  D2[(i+t)]=D2[((i+t)+n)]:6607 states - 373ms
   (t<=(2*n)=>D2[(i+t)]=D2[((i+t)+n)]):17994 states - 96ms
    (A t (t<=(2*n)=>D2[(i+t)]=D2[((i+t)+n)])):1 states - 54905ms
     (n>=1&(A t (t<=(2*n)=>D2[(i+t)]=D2[((i+t)+n)]))):1 states - 0ms
      (E i , n (n>=1&(A t (t<=(2*n)=>D2[(i+t)]=D2[((i+t)+n)])))):1 states - 0ms
       ~(E i , n (n>=1&(A t (t<=(2*n)=>D2[(i+t)]=D2[((i+t)+n)])))):1 states - 0ms
Total computation time: 55376ms.
____
TRUE

[Walnut]$ 
[Walnut]$ 
[Walnut]$ Defined with domain [0, 1, 2, 3] and range [0, 1, 2]
[Walnut]$ n=((32*q)+r):33 states - 0ms
 r>=0:1 states - 0ms
  (n=((32*q)+r)&r>=0):33 states - 0ms
   r<32:6 states - 0ms
    ((n=((32*q)+r)&r>=0)&r<32):63 states - 0ms
     P[q]=@0:4 states - 0ms
      r=0:1 states - 0ms
       r=1:2 states - 0ms
        (r=0|r=1):2 states - 0ms
         r=3:3 states - 0ms
          ((r=0|r=1)|r=3):3 states - 0ms
           r=4:4 states - 0ms
            (((r=0|r=1)|r=3)|r=4):4 states - 0ms
             r=7:4 states - 0ms
              ((((r=0|r=1)|r=3)|r=4)|r=7):5 states - 0ms
               r=8:5 states - 0ms
                (((((r=0|r=1)|r=3)|r=4)|r=7)|r=8):6 states - 0ms
                 r=11:5 states - 0ms
                  ((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11):7 states - 0ms
                   r=15:5 states - 0ms
                    (((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15):8 states - 0ms
                     r=18:6 states - 0ms
                      ((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18):9 states - 0ms
                       r=19:6 states - 0ms
                        (((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19):9 states - 0ms
                         r=21:6 states - 0ms
                          ((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=21):10 states - 0ms
                           r=24:6 states - 0ms
                            (((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=21)|r=24):12 states - 0ms
                             (P[q]=@0=>(((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=21)|r=24)):33 states - 1ms
                              (((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>(((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=21)|r=24))):138 states - 0ms
                               P[q]=@1:4 states - 0ms
                                r=0:1 states - 0ms
                                 r=1:2 states - 0ms
                                  (r=0|r=1):2 states - 0ms
                                   r=3:3 states - 0ms
                                    ((r=0|r=1)|r=3):3 states - 0ms
                                     r=4:4 states - 0ms
                                      (((r=0|r=1)|r=3)|r=4):4 states - 0ms
                                       r=7:4 states - 0ms
                                        ((((r=0|r=1)|r=3)|r=4)|r=7):5 states - 0ms
                                         r=8:5 states - 0ms
                                          (((((r=0|r=1)|r=3)|r=4)|r=7)|r=8):6 states - 0ms
                                           r=11:5 states - 0ms
                                            ((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11):7 states - 0ms
                                             r=15:5 states - 0ms
                                              (((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15):8 states - 0ms
                                               r=18:6 states - 0ms
                                                ((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18):9 states - 0ms
                                                 r=19:6 states - 0ms
                                                  (((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19):9 states - 0ms
                                                   r=22:6 states - 0ms
                                                    ((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=22):10 states - 0ms
                                                     r=23:6 states - 0ms
                                                      (((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=22)|r=23):10 states - 0ms
                                                       r=30:6 states - 0ms
                                                        ((((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=22)|r=23)|r=30):11 states - 0ms
                                                         (P[q]=@1=>((((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=22)|r=23)|r=30)):39 states - 0ms
                                                          ((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>(((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=21)|r=24)))&(P[q]=@1=>((((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=22)|r=23)|r=30))):149 states - 1ms
                                                           P[q]=@2:4 states - 0ms
                                                            r=2:3 states - 0ms
                                                             r=3:3 states - 0ms
                                                              (r=2|r=3):3 states - 0ms
                                                               r=5:4 states - 0ms
                                                                ((r=2|r=3)|r=5):4 states - 0ms
                                                                 r=8:5 states - 0ms
                                                                  (((r=2|r=3)|r=5)|r=8):5 states - 0ms
                                                                   r=16:6 states - 0ms
                                                                    ((((r=2|r=3)|r=5)|r=8)|r=16):6 states - 0ms
                                                                     r=17:6 states - 0ms
                                                                      (((((r=2|r=3)|r=5)|r=8)|r=16)|r=17):6 states - 0ms
                                                                       r=19:6 states - 0ms
                                                                        ((((((r=2|r=3)|r=5)|r=8)|r=16)|r=17)|r=19):7 states - 0ms
                                                                         r=20:6 states - 0ms
                                                                          (((((((r=2|r=3)|r=5)|r=8)|r=16)|r=17)|r=19)|r=20):9 states - 0ms
                                                                           r=23:6 states - 0ms
                                                                            ((((((((r=2|r=3)|r=5)|r=8)|r=16)|r=17)|r=19)|r=20)|r=23):9 states - 0ms
                                                                             r=24:6 states - 0ms
                                                                              (((((((((r=2|r=3)|r=5)|r=8)|r=16)|r=17)|r=19)|r=20)|r=23)|r=24):11 states - 0ms
                                                                               (P[q]=@2=>(((((((((r=2|r=3)|r=5)|r=8)|r=16)|r=17)|r=19)|r=20)|r=23)|r=24)):42 states - 0ms
                                                                                (((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>(((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=21)|r=24)))&(P[q]=@1=>((((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=22)|r=23)|r=30)))&(P[q]=@2=>(((((((((r=2|r=3)|r=5)|r=8)|r=16)|r=17)|r=19)|r=20)|r=23)|r=24))):182 states - 0ms
                                                                                 P[q]=@3:4 states - 0ms
                                                                                  r=2:3 states - 0ms
                                                                                   r=3:3 states - 0ms
                                                                                    (r=2|r=3):3 states - 0ms
                                                                                     r=5:4 states - 0ms
                                                                                      ((r=2|r=3)|r=5):4 states - 0ms
                                                                                       r=8:5 states - 0ms
                                                                                        (((r=2|r=3)|r=5)|r=8):5 states - 0ms
                                                                                         r=9:5 states - 0ms
                                                                                          ((((r=2|r=3)|r=5)|r=8)|r=9):5 states - 0ms
                                                                                           r=13:5 states - 0ms
                                                                                            (((((r=2|r=3)|r=5)|r=8)|r=9)|r=13):7 states - 1ms
                                                                                             r=14:5 states - 0ms
                                                                                              ((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14):8 states - 0ms
                                                                                               r=16:6 states - 0ms
                                                                                                (((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14)|r=16):9 states - 0ms
                                                                                                 r=17:6 states - 0ms
                                                                                                  ((((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14)|r=16)|r=17):9 states - 0ms
                                                                                                   r=19:6 states - 0ms
                                                                                                    (((((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14)|r=16)|r=17)|r=19):10 states - 0ms
                                                                                                     r=20:6 states - 0ms
                                                                                                      ((((((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14)|r=16)|r=17)|r=19)|r=20):11 states - 0ms
                                                                                                       r=23:6 states - 0ms
                                                                                                        (((((((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14)|r=16)|r=17)|r=19)|r=20)|r=23):11 states - 0ms
                                                                                                         r=24:6 states - 0ms
                                                                                                          ((((((((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14)|r=16)|r=17)|r=19)|r=20)|r=23)|r=24):12 states - 0ms
                                                                                                           r=27:6 states - 0ms
                                                                                                            (((((((((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14)|r=16)|r=17)|r=19)|r=20)|r=23)|r=24)|r=27):12 states - 0ms
                                                                                                             r=31:6 states - 0ms
                                                                                                              ((((((((((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14)|r=16)|r=17)|r=19)|r=20)|r=23)|r=24)|r=27)|r=31):13 states - 0ms
                                                                                                               (P[q]=@3=>((((((((((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14)|r=16)|r=17)|r=19)|r=20)|r=23)|r=24)|r=27)|r=31)):35 states - 0ms
                                                                                                                ((((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>(((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=21)|r=24)))&(P[q]=@1=>((((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=22)|r=23)|r=30)))&(P[q]=@2=>(((((((((r=2|r=3)|r=5)|r=8)|r=16)|r=17)|r=19)|r=20)|r=23)|r=24)))&(P[q]=@3=>((((((((((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14)|r=16)|r=17)|r=19)|r=20)|r=23)|r=24)|r=27)|r=31))):175 states - 0ms
                                                                                                                 (E q , r ((((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>(((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=21)|r=24)))&(P[q]=@1=>((((((((((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)|r=11)|r=15)|r=18)|r=19)|r=22)|r=23)|r=30)))&(P[q]=@2=>(((((((((r=2|r=3)|r=5)|r=8)|r=16)|r=17)|r=19)|r=20)|r=23)|r=24)))&(P[q]=@3=>((((((((((((((r=2|r=3)|r=5)|r=8)|r=9)|r=13)|r=14)|r=16)|r=17)|r=19)|r=20)|r=23)|r=24)|r=27)|r=31)))):37 states - 0ms
Total computation time: 4ms.
n=((32*q)+r):33 states - 0ms
 r>=0:1 states - 0ms
  (n=((32*q)+r)&r>=0):33 states - 0ms
   r<32:6 states - 0ms
    ((n=((32*q)+r)&r>=0)&r<32):63 states - 0ms
     P[q]=@0:4 states - 0ms
      r=2:3 states - 0ms
       r=5:4 states - 0ms
        (r=2|r=5):4 states - 0ms
         r=9:5 states - 0ms
          ((r=2|r=5)|r=9):5 states - 0ms
           r=12:5 states - 0ms
            (((r=2|r=5)|r=9)|r=12):7 states - 0ms
             r=13:5 states - 0ms
              ((((r=2|r=5)|r=9)|r=12)|r=13):7 states - 0ms
               r=16:6 states - 0ms
                (((((r=2|r=5)|r=9)|r=12)|r=13)|r=16):8 states - 0ms
                 r=20:6 states - 0ms
                  ((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20):9 states - 0ms
                   r=22:6 states - 0ms
                    (((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22):9 states - 0ms
                     r=23:6 states - 0ms
                      ((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22)|r=23):9 states - 0ms
                       r=25:6 states - 0ms
                        (((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22)|r=23)|r=25):11 states - 1ms
                         r=27:6 states - 0ms
                          ((((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22)|r=23)|r=25)|r=27):11 states - 0ms
                           r=28:6 states - 0ms
                            (((((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22)|r=23)|r=25)|r=27)|r=28):12 states - 0ms
                             r=30:6 states - 0ms
                              ((((((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22)|r=23)|r=25)|r=27)|r=28)|r=30):12 states - 0ms
                               (P[q]=@0=>((((((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22)|r=23)|r=25)|r=27)|r=28)|r=30)):36 states - 0ms
                                (((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>((((((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22)|r=23)|r=25)|r=27)|r=28)|r=30))):142 states - 0ms
                                 P[q]=@1:4 states - 0ms
                                  r=2:3 states - 0ms
                                   r=5:4 states - 0ms
                                    (r=2|r=5):4 states - 0ms
                                     r=9:5 states - 0ms
                                      ((r=2|r=5)|r=9):5 states - 0ms
                                       r=12:5 states - 0ms
                                        (((r=2|r=5)|r=9)|r=12):7 states - 0ms
                                         r=13:5 states - 0ms
                                          ((((r=2|r=5)|r=9)|r=12)|r=13):7 states - 0ms
                                           r=16:6 states - 0ms
                                            (((((r=2|r=5)|r=9)|r=12)|r=13)|r=16):8 states - 0ms
                                             r=20:6 states - 0ms
                                              ((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20):9 states - 0ms
                                               r=26:6 states - 0ms
                                                (((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=26):10 states - 0ms
                                                 r=29:6 states - 0ms
                                                  ((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=26)|r=29):12 states - 0ms
                                                   (P[q]=@1=>((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=26)|r=29)):43 states - 0ms
                                                    ((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>((((((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22)|r=23)|r=25)|r=27)|r=28)|r=30)))&(P[q]=@1=>((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=26)|r=29))):155 states - 1ms
                                                     P[q]=@2:4 states - 0ms
                                                      r=1:2 states - 0ms
                                                       r=10:5 states - 0ms
                                                        (r=1|r=10):5 states - 0ms
                                                         r=13:5 states - 0ms
                                                          ((r=1|r=10)|r=13):7 states - 0ms
                                                           r=15:5 states - 0ms
                                                            (((r=1|r=10)|r=13)|r=15):7 states - 0ms
                                                             r=22:6 states - 0ms
                                                              ((((r=1|r=10)|r=13)|r=15)|r=22):8 states - 0ms
                                                               r=26:6 states - 0ms
                                                                (((((r=1|r=10)|r=13)|r=15)|r=22)|r=26):10 states - 0ms
                                                                 r=27:6 states - 0ms
                                                                  ((((((r=1|r=10)|r=13)|r=15)|r=22)|r=26)|r=27):10 states - 0ms
                                                                   r=29:6 states - 0ms
                                                                    (((((((r=1|r=10)|r=13)|r=15)|r=22)|r=26)|r=27)|r=29):11 states - 0ms
                                                                     (P[q]=@2=>(((((((r=1|r=10)|r=13)|r=15)|r=22)|r=26)|r=27)|r=29)):42 states - 0ms
                                                                      (((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>((((((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22)|r=23)|r=25)|r=27)|r=28)|r=30)))&(P[q]=@1=>((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=26)|r=29)))&(P[q]=@2=>(((((((r=1|r=10)|r=13)|r=15)|r=22)|r=26)|r=27)|r=29))):188 states - 0ms
                                                                       P[q]=@3:4 states - 0ms
                                                                        r=1:2 states - 0ms
                                                                         r=10:5 states - 0ms
                                                                          (r=1|r=10):5 states - 0ms
                                                                           r=15:5 states - 0ms
                                                                            ((r=1|r=10)|r=15):7 states - 0ms
                                                                             r=22:6 states - 0ms
                                                                              (((r=1|r=10)|r=15)|r=22):8 states - 0ms
                                                                               r=26:6 states - 0ms
                                                                                ((((r=1|r=10)|r=15)|r=22)|r=26):9 states - 0ms
                                                                                 r=30:6 states - 0ms
                                                                                  (((((r=1|r=10)|r=15)|r=22)|r=26)|r=30):10 states - 0ms
                                                                                   (P[q]=@3=>(((((r=1|r=10)|r=15)|r=22)|r=26)|r=30)):27 states - 0ms
                                                                                    ((((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>((((((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22)|r=23)|r=25)|r=27)|r=28)|r=30)))&(P[q]=@1=>((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=26)|r=29)))&(P[q]=@2=>(((((((r=1|r=10)|r=13)|r=15)|r=22)|r=26)|r=27)|r=29)))&(P[q]=@3=>(((((r=1|r=10)|r=15)|r=22)|r=26)|r=30))):174 states - 1ms
                                                                                     (E q , r ((((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>((((((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=22)|r=23)|r=25)|r=27)|r=28)|r=30)))&(P[q]=@1=>((((((((r=2|r=5)|r=9)|r=12)|r=13)|r=16)|r=20)|r=26)|r=29)))&(P[q]=@2=>(((((((r=1|r=10)|r=13)|r=15)|r=22)|r=26)|r=27)|r=29)))&(P[q]=@3=>(((((r=1|r=10)|r=15)|r=22)|r=26)|r=30)))):54 states - 0ms
Total computation time: 4ms.
n=((32*q)+r):33 states - 0ms
 r>=0:1 states - 0ms
  (n=((32*q)+r)&r>=0):33 states - 0ms
   r<32:6 states - 0ms
    ((n=((32*q)+r)&r>=0)&r<32):63 states - 1ms
     P[q]=@0:4 states - 0ms
      r=6:4 states - 0ms
       r=10:5 states - 0ms
        (r=6|r=10):5 states - 0ms
         r=14:5 states - 0ms
          ((r=6|r=10)|r=14):6 states - 0ms
           r=17:6 states - 0ms
            (((r=6|r=10)|r=14)|r=17):8 states - 0ms
             r=26:6 states - 0ms
              ((((r=6|r=10)|r=14)|r=17)|r=26):9 states - 0ms
               r=29:6 states - 0ms
                (((((r=6|r=10)|r=14)|r=17)|r=26)|r=29):11 states - 0ms
                 r=31:6 states - 0ms
                  ((((((r=6|r=10)|r=14)|r=17)|r=26)|r=29)|r=31):11 states - 0ms
                   (P[q]=@0=>((((((r=6|r=10)|r=14)|r=17)|r=26)|r=29)|r=31)):32 states - 0ms
                    (((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>((((((r=6|r=10)|r=14)|r=17)|r=26)|r=29)|r=31))):138 states - 1ms
                     P[q]=@1:4 states - 0ms
                      r=6:4 states - 0ms
                       r=10:5 states - 0ms
                        (r=6|r=10):5 states - 0ms
                         r=14:5 states - 0ms
                          ((r=6|r=10)|r=14):6 states - 0ms
                           r=17:6 states - 0ms
                            (((r=6|r=10)|r=14)|r=17):8 states - 0ms
                             r=21:6 states - 0ms
                              ((((r=6|r=10)|r=14)|r=17)|r=21):10 states - 0ms
                               r=24:6 states - 0ms
                                (((((r=6|r=10)|r=14)|r=17)|r=21)|r=24):11 states - 0ms
                                 r=25:6 states - 0ms
                                  ((((((r=6|r=10)|r=14)|r=17)|r=21)|r=24)|r=25):12 states - 0ms
                                   r=27:6 states - 0ms
                                    (((((((r=6|r=10)|r=14)|r=17)|r=21)|r=24)|r=25)|r=27):12 states - 0ms
                                     r=28:6 states - 0ms
                                      ((((((((r=6|r=10)|r=14)|r=17)|r=21)|r=24)|r=25)|r=27)|r=28):13 states - 0ms
                                       r=31:6 states - 0ms
                                        (((((((((r=6|r=10)|r=14)|r=17)|r=21)|r=24)|r=25)|r=27)|r=28)|r=31):13 states - 0ms
                                         (P[q]=@1=>(((((((((r=6|r=10)|r=14)|r=17)|r=21)|r=24)|r=25)|r=27)|r=28)|r=31)):46 states - 0ms
                                          ((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>((((((r=6|r=10)|r=14)|r=17)|r=26)|r=29)|r=31)))&(P[q]=@1=>(((((((((r=6|r=10)|r=14)|r=17)|r=21)|r=24)|r=25)|r=27)|r=28)|r=31))):154 states - 0ms
                                           P[q]=@2:4 states - 0ms
                                            r=0:1 states - 0ms
                                             r=4:4 states - 0ms
                                              (r=0|r=4):4 states - 0ms
                                               r=6:4 states - 0ms
                                                ((r=0|r=4)|r=6):4 states - 0ms
                                                 r=7:4 states - 0ms
                                                  (((r=0|r=4)|r=6)|r=7):5 states - 0ms
                                                   r=9:5 states - 0ms
                                                    ((((r=0|r=4)|r=6)|r=7)|r=9):6 states - 0ms
                                                     r=11:5 states - 0ms
                                                      (((((r=0|r=4)|r=6)|r=7)|r=9)|r=11):7 states - 0ms
                                                       r=12:5 states - 0ms
                                                        ((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12):8 states - 0ms
                                                         r=14:5 states - 0ms
                                                          (((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12)|r=14):8 states - 0ms
                                                           r=18:6 states - 0ms
                                                            ((((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12)|r=14)|r=18):8 states - 0ms
                                                             r=21:6 states - 0ms
                                                              (((((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12)|r=14)|r=18)|r=21):9 states - 0ms
                                                               r=25:6 states - 0ms
                                                                ((((((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12)|r=14)|r=18)|r=21)|r=25):11 states - 0ms
                                                                 r=28:6 states - 0ms
                                                                  (((((((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12)|r=14)|r=18)|r=21)|r=25)|r=28):12 states - 0ms
                                                                   r=30:6 states - 0ms
                                                                    ((((((((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12)|r=14)|r=18)|r=21)|r=25)|r=28)|r=30):13 states - 1ms
                                                                     r=31:6 states - 0ms
                                                                      (((((((((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12)|r=14)|r=18)|r=21)|r=25)|r=28)|r=30)|r=31):13 states - 0ms
                                                                       (P[q]=@2=>(((((((((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12)|r=14)|r=18)|r=21)|r=25)|r=28)|r=30)|r=31)):46 states - 0ms
                                                                        (((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>((((((r=6|r=10)|r=14)|r=17)|r=26)|r=29)|r=31)))&(P[q]=@1=>(((((((((r=6|r=10)|r=14)|r=17)|r=21)|r=24)|r=25)|r=27)|r=28)|r=31)))&(P[q]=@2=>(((((((((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12)|r=14)|r=18)|r=21)|r=25)|r=28)|r=30)|r=31))):185 states - 0ms
                                                                         P[q]=@3:4 states - 0ms
                                                                          r=0:1 states - 0ms
                                                                           r=4:4 states - 0ms
                                                                            (r=0|r=4):4 states - 0ms
                                                                             r=6:4 states - 0ms
                                                                              ((r=0|r=4)|r=6):4 states - 0ms
                                                                               r=7:4 states - 0ms
                                                                                (((r=0|r=4)|r=6)|r=7):5 states - 0ms
                                                                                 r=11:5 states - 0ms
                                                                                  ((((r=0|r=4)|r=6)|r=7)|r=11):6 states - 0ms
                                                                                   r=12:5 states - 0ms
                                                                                    (((((r=0|r=4)|r=6)|r=7)|r=11)|r=12):7 states - 0ms
                                                                                     r=18:6 states - 0ms
                                                                                      ((((((r=0|r=4)|r=6)|r=7)|r=11)|r=12)|r=18):9 states - 0ms
                                                                                       r=21:6 states - 0ms
                                                                                        (((((((r=0|r=4)|r=6)|r=7)|r=11)|r=12)|r=18)|r=21):10 states - 0ms
                                                                                         r=25:6 states - 0ms
                                                                                          ((((((((r=0|r=4)|r=6)|r=7)|r=11)|r=12)|r=18)|r=21)|r=25):11 states - 0ms
                                                                                           r=28:6 states - 0ms
                                                                                            (((((((((r=0|r=4)|r=6)|r=7)|r=11)|r=12)|r=18)|r=21)|r=25)|r=28):12 states - 0ms
                                                                                             r=29:6 states - 0ms
                                                                                              ((((((((((r=0|r=4)|r=6)|r=7)|r=11)|r=12)|r=18)|r=21)|r=25)|r=28)|r=29):13 states - 0ms
                                                                                               (P[q]=@3=>((((((((((r=0|r=4)|r=6)|r=7)|r=11)|r=12)|r=18)|r=21)|r=25)|r=28)|r=29)):35 states - 0ms
                                                                                                ((((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>((((((r=6|r=10)|r=14)|r=17)|r=26)|r=29)|r=31)))&(P[q]=@1=>(((((((((r=6|r=10)|r=14)|r=17)|r=21)|r=24)|r=25)|r=27)|r=28)|r=31)))&(P[q]=@2=>(((((((((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12)|r=14)|r=18)|r=21)|r=25)|r=28)|r=30)|r=31)))&(P[q]=@3=>((((((((((r=0|r=4)|r=6)|r=7)|r=11)|r=12)|r=18)|r=21)|r=25)|r=28)|r=29))):176 states - 1ms
                                                                                                 (E q , r ((((((n=((32*q)+r)&r>=0)&r<32)&(P[q]=@0=>((((((r=6|r=10)|r=14)|r=17)|r=26)|r=29)|r=31)))&(P[q]=@1=>(((((((((r=6|r=10)|r=14)|r=17)|r=21)|r=24)|r=25)|r=27)|r=28)|r=31)))&(P[q]=@2=>(((((((((((((r=0|r=4)|r=6)|r=7)|r=9)|r=11)|r=12)|r=14)|r=18)|r=21)|r=25)|r=28)|r=30)|r=31)))&(P[q]=@3=>((((((((((r=0|r=4)|r=6)|r=7)|r=11)|r=12)|r=18)|r=21)|r=25)|r=28)|r=29)))):60 states - 0ms
Total computation time: 5ms.
computing =>:37 states - 54 states
 totalizing:37 states
 totalized:37 states - 0ms
 totalizing:54 states
 totalized:54 states - 0ms
 Computing cross product:37 states - 54 states
 computed cross product:65 states - 0ms
computed =>:65 states - 0ms
computing =>:65 states - 60 states
 totalizing:65 states
 totalized:65 states - 0ms
 totalizing:60 states
 totalized:60 states - 0ms
 Computing cross product:65 states - 60 states
 computed cross product:65 states - 0ms
computed =>:65 states - 0ms
 totalizing:65 states
 totalized:65 states - 0ms

[Walnut]$ computing n>=1
computed n>=1
n>=1:2 states - 0ms
 Computing 4*t
 computed 4*t
 Computing 5*n
 computed 5*n
 computing (4*t)<=(5*n)
  computing &:2 states - 4 states
  Computing cross product:2 states - 4 states
  computed cross product:8 states - 0ms
-----    Minimizing: 8 states.
    Determinizing: 8 states
    Determinized: 8 states - 0ms
-----    Minimized:8 states - 0ms.
  computed &:8 states - 0ms
  quantifying:8 states
-----    Minimizing: 8 states.
    Determinizing: 8 states
    Determinized: 5 states - 0ms
-----    Minimized:5 states - 0ms.
  quantified:5 states - 0ms
  fixing leading zeros:5 states
   Determinizing: 5 states
   Determinized: 5 states - 0ms
-----    Minimizing: 5 states.
    Determinizing: 5 states
    Determinized: 5 states - 0ms
-----    Minimized:5 states - 0ms.
  fixed leading zeros:5 states - 0ms
  computing &:5 states - 5 states
  Computing cross product:5 states - 5 states
  computed cross product:25 states - 0ms
-----    Minimizing: 25 states.
    Determinizing: 25 states
    Determinized: 25 states - 0ms
-----    Minimized:25 states - 0ms.
  computed &:25 states - 0ms
  quantifying:25 states
-----    Minimizing: 25 states.
    Determinizing: 25 states
    Determinized: 19 states - 0ms
-----    Minimized:19 states - 0ms.
  quantified:19 states - 0ms
  fixing leading zeros:19 states
   Determinizing: 19 states
   Determinized: 18 states - 0ms
-----    Minimizing: 18 states.
    Determinizing: 18 states
    Determinized: 18 states - 0ms
-----    Minimized:9 states - 0ms.
  fixed leading zeros:9 states - 0ms
 computed (4*t)<=(5*n)
 (4*t)<=(5*n):9 states - 1ms
  Computing i+t
  computed i+t
  computing B3[...]
  computed B3[(i+t)]
  Computing i+n
  computed i+n
  Computing (i+n)+t
   computing &:2 states - 2 states
   Computing cross product:2 states - 2 states
   computed cross product:4 states - 0ms
-----     Minimizing: 4 states.
     Determinizing: 4 states
     Determinized: 4 states - 0ms
-----     Minimized:4 states - 0ms.
   computed &:4 states - 0ms
   quantifying:4 states
-----     Minimizing: 4 states.
     Determinizing: 4 states
     Determinized: 3 states - 0ms
-----     Minimized:3 states - 0ms.
   quantified:3 states - 0ms
   fixing leading zeros:3 states
    Determinizing: 3 states
    Determinized: 3 states - 0ms
-----     Minimizing: 3 states.
     Determinizing: 3 states
     Determinized: 3 states - 0ms
-----     Minimized:3 states - 0ms.
   fixed leading zeros:3 states - 0ms
  computed (i+n)+t
  computing B3[...]
  computed B3[((i+n)+t)]
  computing B3[(i+t)]=B3[((i+n)+t)]
   comparing (=):65 states - 65 states
    Computing cross product:65 states - 65 states
      Progress: Added 100 states - 296 states left in queue - 396 reachable states - 0ms
      Progress: Added 1000 states - 1193 states left in queue - 2193 reachable states - 0ms
    computed cross product:4225 states - 1ms
-----     Minimizing: 4225 states.
     Determinizing: 4225 states
       Progress: Added 100 states - 296 states left in queue - 396 reachable states - 0ms
       Progress: Added 1000 states - 1193 states left in queue - 2193 reachable states - 1ms
     Determinized: 4225 states - 2ms
-----     Minimized:1701 states - 5ms.
   compared (=):65 states - 6ms
   computing &:1701 states - 2 states
   Computing cross product:1701 states - 2 states
     Progress: Added 100 states - 304 states left in queue - 404 reachable states - 0ms
     Progress: Added 1000 states - 1232 states left in queue - 2232 reachable states - 0ms
   computed cross product:3402 states - 2ms
-----     Minimizing: 3402 states.
     Determinizing: 3402 states
       Progress: Added 100 states - 312 states left in queue - 412 reachable states - 0ms
       Progress: Added 1000 states - 1245 states left in queue - 2245 reachable states - 1ms
     Determinized: 3402 states - 3ms
-----     Minimized:2479 states - 21ms.
   computed &:2479 states - 24ms
   computing &:2479 states - 3 states
   Computing cross product:2479 states - 3 states
     Progress: Added 100 states - 333 states left in queue - 433 reachable states - 0ms
     Progress: Added 1000 states - 2113 states left in queue - 3113 reachable states - 1ms
   computed cross product:7437 states - 8ms
-----     Minimizing: 7437 states.
     Determinizing: 7437 states
       Progress: Added 100 states - 324 states left in queue - 424 reachable states - 0ms
       Progress: Added 1000 states - 2107 states left in queue - 3107 reachable states - 2ms
     Determinized: 7437 states - 9ms
-----     Minimized:3166 states - 18ms.
   computed &:3166 states - 26ms
   quantifying:3166 states
-----     Minimizing: 3166 states.
     Determinizing: 3166 states
       Progress: Added 100 states - 290 states left in queue - 390 reachable states - 0ms
       Progress: Added 1000 states - 1111 states left in queue - 2111 reachable states - 1ms
     Determinized: 2899 states - 3ms
-----     Minimized:2899 states - 8ms.
   quantified:2899 states - 9ms
   fixing leading zeros:2899 states
    Determinizing: 2899 states
      Progress: Added 100 states - 290 states left in queue - 390 reachable states - 0ms
      Progress: Added 1000 states - 1111 states left in queue - 2111 reachable states - 1ms
    Determinized: 2899 states - 2ms
-----     Minimizing: 2899 states.
     Determinizing: 2899 states
       Progress: Added 100 states - 290 states left in queue - 390 reachable states - 0ms
       Progress: Added 1000 states - 1111 states left in queue - 2111 reachable states - 1ms
     Determinized: 2899 states - 2ms
-----     Minimized:2899 states - 7ms.
   fixed leading zeros:2899 states - 9ms
   quantifying:2899 states
-----     Minimizing: 2899 states.
     Determinizing: 2899 states
       Progress: Added 100 states - 243 states left in queue - 343 reachable states - 0ms
       Progress: Added 1000 states - 1116 states left in queue - 2116 reachable states - 1ms
     Determinized: 2840 states - 3ms
-----     Minimized:2840 states - 7ms.
   quantified:2840 states - 8ms
   fixing leading zeros:2840 states
    Determinizing: 2840 states
      Progress: Added 100 states - 291 states left in queue - 391 reachable states - 0ms
      Progress: Added 1000 states - 1049 states left in queue - 2049 reachable states - 1ms
    Determinized: 2861 states - 2ms
-----     Minimizing: 2861 states.
     Determinizing: 2861 states
       Progress: Added 100 states - 291 states left in queue - 391 reachable states - 0ms
       Progress: Added 1000 states - 1049 states left in queue - 2049 reachable states - 0ms
     Determinized: 2861 states - 1ms
-----     Minimized:2618 states - 5ms.
   fixed leading zeros:2618 states - 7ms
  computed B3[(i+t)]=B3[((i+n)+t)]
  B3[(i+t)]=B3[((i+n)+t)]:2618 states - 90ms
   computing (4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)]
    computing =>:9 states - 2618 states
     totalizing:9 states
     totalized:10 states - 0ms
     totalizing:2618 states
     totalized:2618 states - 0ms
     Computing cross product:10 states - 2618 states
       Progress: Added 100 states - 323 states left in queue - 423 reachable states - 0ms
       Progress: Added 1000 states - 2667 states left in queue - 3667 reachable states - 1ms
       Progress: Added 10000 states - 472 states left in queue - 10472 reachable states - 13ms
     computed cross product:10472 states - 13ms
-----      Minimizing: 10472 states.
      Determinizing: 10472 states
        Progress: Added 100 states - 339 states left in queue - 439 reachable states - 0ms
        Progress: Added 1000 states - 2661 states left in queue - 3661 reachable states - 1ms
        Progress: Added 10000 states - 472 states left in queue - 10472 reachable states - 11ms
      Determinized: 10472 states - 12ms
-----      Minimized:5882 states - 24ms.
    computed =>:5882 states - 37ms
   computed (4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)]
   ((4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)]):5882 states - 37ms
    computing quantifier A
     computing ~:5882 states
      totalizing:5882 states
      totalized:5882 states - 0ms
-----       Minimizing: 5882 states.
       Determinizing: 5882 states
         Progress: Added 100 states - 318 states left in queue - 418 reachable states - 0ms
         Progress: Added 1000 states - 1932 states left in queue - 2932 reachable states - 1ms
       Determinized: 5882 states - 4ms
-----       Minimized:5881 states - 12ms.
     computed ~:5881 states - 12ms
     quantifying:5881 states
-----       Minimizing: 5881 states.
       Determinizing: 5881 states
         Progress: Added 100 states - 287 states left in queue - 387 reachable states - 0ms
         Progress: Added 1000 states - 2881 states left in queue - 3881 reachable states - 6ms
         Progress: Added 10000 states - 25320 states left in queue - 35320 reachable states - 139ms
         Progress: Added 20000 states - 50773 states left in queue - 70773 reachable states - 350ms
         Progress: Added 30000 states - 67498 states left in queue - 97498 reachable states - 572ms
         Progress: Added 40000 states - 92393 states left in queue - 132393 reachable states - 785ms
         Progress: Added 50000 states - 112112 states left in queue - 162112 reachable states - 1012ms
         Progress: Added 60000 states - 123834 states left in queue - 183834 reachable states - 1236ms
         Progress: Added 70000 states - 137012 states left in queue - 207012 reachable states - 1592ms
         Progress: Added 80000 states - 140084 states left in queue - 220084 reachable states - 1835ms
         Progress: Added 90000 states - 141944 states left in queue - 231944 reachable states - 2073ms
         Progress: Added 100000 states - 151366 states left in queue - 251366 reachable states - 2269ms
         Progress: Added 110000 states - 165390 states left in queue - 275390 reachable states - 2442ms
         Progress: Added 120000 states - 171870 states left in queue - 291870 reachable states - 2660ms
         Progress: Added 130000 states - 176476 states left in queue - 306476 reachable states - 2862ms
         Progress: Added 140000 states - 187210 states left in queue - 327210 reachable states - 3097ms
         Progress: Added 150000 states - 186965 states left in queue - 336965 reachable states - 3325ms
         Progress: Added 160000 states - 186895 states left in queue - 346895 reachable states - 3554ms
         Progress: Added 170000 states - 185499 states left in queue - 355499 reachable states - 3776ms
         Progress: Added 180000 states - 181189 states left in queue - 361189 reachable states - 4007ms
         Progress: Added 190000 states - 178122 states left in queue - 368122 reachable states - 4251ms
         Progress: Added 200000 states - 173888 states left in queue - 373888 reachable states - 4507ms
         Progress: Added 210000 states - 168345 states left in queue - 378345 reachable states - 4755ms
         Progress: Added 220000 states - 162942 states left in queue - 382942 reachable states - 4995ms
         Progress: Added 230000 states - 158087 states left in queue - 388087 reachable states - 5238ms
         Progress: Added 240000 states - 168648 states left in queue - 408648 reachable states - 5624ms
         Progress: Added 250000 states - 175245 states left in queue - 425245 reachable states - 5840ms
         Progress: Added 260000 states - 190194 states left in queue - 450194 reachable states - 6044ms
         Progress: Added 270000 states - 198167 states left in queue - 468167 reachable states - 6264ms
         Progress: Added 280000 states - 192028 states left in queue - 472028 reachable states - 6501ms
         Progress: Added 290000 states - 185989 states left in queue - 475989 reachable states - 6735ms
         Progress: Added 300000 states - 192279 states left in queue - 492279 reachable states - 6959ms
         Progress: Added 310000 states - 191683 states left in queue - 501683 reachable states - 7191ms
         Progress: Added 320000 states - 193526 states left in queue - 513526 reachable states - 7424ms
         Progress: Added 330000 states - 191077 states left in queue - 521077 reachable states - 7657ms
         Progress: Added 340000 states - 185737 states left in queue - 525737 reachable states - 7875ms
         Progress: Added 350000 states - 179325 states left in queue - 529325 reachable states - 8105ms
         Progress: Added 360000 states - 171196 states left in queue - 531196 reachable states - 8333ms
         Progress: Added 370000 states - 164194 states left in queue - 534194 reachable states - 8560ms
         Progress: Added 380000 states - 156577 states left in queue - 536577 reachable states - 8785ms
         Progress: Added 390000 states - 149376 states left in queue - 539376 reachable states - 9001ms
         Progress: Added 400000 states - 149654 states left in queue - 549654 reachable states - 9235ms
         Progress: Added 410000 states - 153091 states left in queue - 563091 reachable states - 9473ms
         Progress: Added 420000 states - 147522 states left in queue - 567522 reachable states - 9724ms
         Progress: Added 430000 states - 149030 states left in queue - 579030 reachable states - 9971ms
         Progress: Added 440000 states - 149206 states left in queue - 589206 reachable states - 10208ms
         Progress: Added 450000 states - 155347 states left in queue - 605347 reachable states - 10444ms
         Progress: Added 460000 states - 149256 states left in queue - 609256 reachable states - 10690ms
         Progress: Added 470000 states - 146072 states left in queue - 616072 reachable states - 10937ms
         Progress: Added 480000 states - 140669 states left in queue - 620669 reachable states - 11173ms
         Progress: Added 490000 states - 137081 states left in queue - 627081 reachable states - 11425ms
         Progress: Added 500000 states - 133322 states left in queue - 633322 reachable states - 11661ms
         Progress: Added 510000 states - 126534 states left in queue - 636534 reachable states - 11882ms
         Progress: Added 520000 states - 119704 states left in queue - 639704 reachable states - 12116ms
         Progress: Added 530000 states - 113129 states left in queue - 643129 reachable states - 12342ms
         Progress: Added 540000 states - 104084 states left in queue - 644084 reachable states - 12560ms
         Progress: Added 550000 states - 102219 states left in queue - 652219 reachable states - 12793ms
         Progress: Added 560000 states - 100567 states left in queue - 660567 reachable states - 13060ms
         Progress: Added 570000 states - 93621 states left in queue - 663621 reachable states - 13283ms
         Progress: Added 580000 states - 86449 states left in queue - 666449 reachable states - 13512ms
         Progress: Added 590000 states - 82473 states left in queue - 672473 reachable states - 13729ms
         Progress: Added 600000 states - 81184 states left in queue - 681184 reachable states - 13947ms
         Progress: Added 610000 states - 79262 states left in queue - 689262 reachable states - 14173ms
         Progress: Added 620000 states - 72064 states left in queue - 692064 reachable states - 14410ms
         Progress: Added 630000 states - 64601 states left in queue - 694601 reachable states - 14638ms
         Progress: Added 640000 states - 55066 states left in queue - 695066 reachable states - 14850ms
         Progress: Added 650000 states - 50287 states left in queue - 700287 reachable states - 15067ms
         Progress: Added 660000 states - 46267 states left in queue - 706267 reachable states - 15294ms
         Progress: Added 670000 states - 38854 states left in queue - 708854 reachable states - 15511ms
         Progress: Added 680000 states - 31353 states left in queue - 711353 reachable states - 15729ms
         Progress: Added 690000 states - 22860 states left in queue - 712860 reachable states - 15961ms
         Progress: Added 700000 states - 14211 states left in queue - 714211 reachable states - 16200ms
         Progress: Added 710000 states - 4963 states left in queue - 714963 reachable states - 16427ms
       Determinized: 716310 states - 16601ms
-----       Minimized:2 states - 16757ms.
     quantified:2 states - 16759ms
     fixing leading zeros:2 states
      Determinizing: 2 states
      Determinized: 2 states - 0ms
-----       Minimizing: 2 states.
       Determinizing: 2 states
       Determinized: 2 states - 0ms
-----       Minimized:2 states - 0ms.
     fixed leading zeros:2 states - 0ms
     computing ~:2 states
      totalizing:2 states
      totalized:2 states - 0ms
-----       Minimizing: 2 states.
       Determinizing: 2 states
       Determinized: 2 states - 0ms
-----       Minimized:1 states - 0ms.
     computed ~:1 states - 0ms
    computed quantifier (A t ((4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)]))
    (A t ((4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)])):1 states - 16771ms
     computing n>=1&(A t ((4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)]))
      computing &:2 states - 1 states
      Computing cross product:2 states - 1 states
      computed cross product:1 states - 0ms
-----        Minimizing: 1 states.
        Determinizing: 1 states
        Determinized: 1 states - 0ms
-----        Minimized:1 states - 0ms.
      computed &:1 states - 0ms
     computed n>=1&(A t ((4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)]))
     (n>=1&(A t ((4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)]))):1 states - 0ms
      computing quantifier E
       quantifying:1 states
      computed quantifier (E i , n (n>=1&(A t ((4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)]))))
      (E i , n (n>=1&(A t ((4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)])))):1 states - 0ms
       computing ~(E i , n (n>=1&(A t ((4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)]))))
       computed ~(E i , n (n>=1&(A t ((4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)]))))
       ~(E i , n (n>=1&(A t ((4*t)<=(5*n)=>B3[(i+t)]=B3[((i+n)+t)])))):1 states - 0ms
Total computation time: 16899ms.
____
TRUE

[Walnut]$ c>=1:2 states - 1ms
 (i+(2*c))=(n+1):4 states - 0ms
  (c>=1&(i+(2*c))=(n+1)):5 states - 0ms
   t<c:2 states - 0ms
    B3[(i+t)]=B3[((i+t)+c)]:2618 states - 74ms
     (t<c=>B3[(i+t)]=B3[((i+t)+c)]):3747 states - 23ms
      (A t (t<c=>B3[(i+t)]=B3[((i+t)+c)])):33 states - 13807ms
       ((c>=1&(i+(2*c))=(n+1))&(A t (t<c=>B3[(i+t)]=B3[((i+t)+c)]))):33 states - 0ms
        (E i , c ((c>=1&(i+(2*c))=(n+1))&(A t (t<c=>B3[(i+t)]=B3[((i+t)+c)])))):10 states - 0ms
Total computation time: 13905ms.

[Walnut]$ ~curl3sq(n)):10 states - 0ms
Total computation time: 0ms.

[Walnut]$ computing =>:10 states - 10 states
 totalizing:10 states
 totalized:10 states - 0ms
 totalizing:10 states
 totalized:10 states - 0ms
 Computing cross product:10 states - 10 states
 computed cross product:10 states - 0ms
computed =>:10 states - 0ms
 totalizing:10 states
 totalized:10 states - 0ms

[Walnut]$ T[(n+3)]=@0:10 states - 1ms
 D3[n]=@1:10 states - 0ms
  (T[(n+3)]=@0<=>D3[n]=@1):1 states - 0ms
   (A n (T[(n+3)]=@0<=>D3[n]=@1)):1 states - 0ms
Total computation time: 1ms.
____
TRUE

[Walnut]$ 
[Walnut]$ 
[Walnut]$ Defined with domain [0, 1, 2, 3] and range [0, 1, 2]
[Walnut]$ n=((12*q)+r):13 states - 0ms
 r>=0:1 states - 0ms
  (n=((12*q)+r)&r>=0):13 states - 0ms
   r<12:5 states - 0ms
    ((n=((12*q)+r)&r>=0)&r<12):27 states - 0ms
     P[q]=@0:4 states - 0ms
      r=0:1 states - 0ms
       r=1:2 states - 0ms
        (r=0|r=1):2 states - 0ms
         r=3:3 states - 0ms
          ((r=0|r=1)|r=3):3 states - 0ms
           r=4:4 states - 0ms
            (((r=0|r=1)|r=3)|r=4):4 states - 0ms
             r=7:4 states - 0ms
              ((((r=0|r=1)|r=3)|r=4)|r=7):5 states - 0ms
               r=8:5 states - 0ms
                (((((r=0|r=1)|r=3)|r=4)|r=7)|r=8):6 states - 0ms
                 (P[q]=@0=>(((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)):18 states - 1ms
                  (((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>(((((r=0|r=1)|r=3)|r=4)|r=7)|r=8))):56 states - 0ms
                   P[q]=@1:4 states - 0ms
                    r=0:1 states - 0ms
                     r=1:2 states - 0ms
                      (r=0|r=1):2 states - 0ms
                       r=3:3 states - 0ms
                        ((r=0|r=1)|r=3):3 states - 0ms
                         r=6:4 states - 0ms
                          (((r=0|r=1)|r=3)|r=6):4 states - 0ms
                           r=8:5 states - 0ms
                            ((((r=0|r=1)|r=3)|r=6)|r=8):6 states - 0ms
                             r=10:5 states - 0ms
                              (((((r=0|r=1)|r=3)|r=6)|r=8)|r=10):6 states - 0ms
                               r=11:5 states - 0ms
                                ((((((r=0|r=1)|r=3)|r=6)|r=8)|r=10)|r=11):7 states - 0ms
                                 (P[q]=@1=>((((((r=0|r=1)|r=3)|r=6)|r=8)|r=10)|r=11)):24 states - 0ms
                                  ((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>(((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)))&(P[q]=@1=>((((((r=0|r=1)|r=3)|r=6)|r=8)|r=10)|r=11))):62 states - 0ms
                                   P[q]=@2:4 states - 0ms
                                    r=1:2 states - 0ms
                                     r=4:4 states - 0ms
                                      (r=1|r=4):4 states - 0ms
                                       r=5:4 states - 0ms
                                        ((r=1|r=4)|r=5):4 states - 0ms
                                         r=9:5 states - 0ms
                                          (((r=1|r=4)|r=5)|r=9):5 states - 0ms
                                           r=10:5 states - 0ms
                                            ((((r=1|r=4)|r=5)|r=9)|r=10):6 states - 0ms
                                             (P[q]=@2=>((((r=1|r=4)|r=5)|r=9)|r=10)):23 states - 1ms
                                              (((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>(((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)))&(P[q]=@1=>((((((r=0|r=1)|r=3)|r=6)|r=8)|r=10)|r=11)))&(P[q]=@2=>((((r=1|r=4)|r=5)|r=9)|r=10))):71 states - 0ms
                                               P[q]=@3:4 states - 0ms
                                                r=1:2 states - 0ms
                                                 r=2:3 states - 0ms
                                                  (r=1|r=2):3 states - 0ms
                                                   r=5:4 states - 0ms
                                                    ((r=1|r=2)|r=5):4 states - 0ms
                                                     r=6:4 states - 0ms
                                                      (((r=1|r=2)|r=5)|r=6):5 states - 0ms
                                                       r=10:5 states - 0ms
                                                        ((((r=1|r=2)|r=5)|r=6)|r=10):6 states - 0ms
                                                         r=11:5 states - 0ms
                                                          (((((r=1|r=2)|r=5)|r=6)|r=10)|r=11):6 states - 0ms
                                                           (P[q]=@3=>(((((r=1|r=2)|r=5)|r=6)|r=10)|r=11)):18 states - 0ms
                                                            ((((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>(((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)))&(P[q]=@1=>((((((r=0|r=1)|r=3)|r=6)|r=8)|r=10)|r=11)))&(P[q]=@2=>((((r=1|r=4)|r=5)|r=9)|r=10)))&(P[q]=@3=>(((((r=1|r=2)|r=5)|r=6)|r=10)|r=11))):71 states - 0ms
                                                             (E q , r ((((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>(((((r=0|r=1)|r=3)|r=4)|r=7)|r=8)))&(P[q]=@1=>((((((r=0|r=1)|r=3)|r=6)|r=8)|r=10)|r=11)))&(P[q]=@2=>((((r=1|r=4)|r=5)|r=9)|r=10)))&(P[q]=@3=>(((((r=1|r=2)|r=5)|r=6)|r=10)|r=11)))):29 states - 0ms
Total computation time: 2ms.
n=((12*q)+r):13 states - 1ms
 r>=0:1 states - 0ms
  (n=((12*q)+r)&r>=0):13 states - 0ms
   r<12:5 states - 0ms
    ((n=((12*q)+r)&r>=0)&r<12):27 states - 0ms
     P[q]=@0:4 states - 0ms
      r=2:3 states - 0ms
       r=5:4 states - 0ms
        (r=2|r=5):4 states - 0ms
         r=9:5 states - 0ms
          ((r=2|r=5)|r=9):5 states - 0ms
           (P[q]=@0=>((r=2|r=5)|r=9)):17 states - 0ms
            (((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>((r=2|r=5)|r=9))):57 states - 0ms
             P[q]=@1:4 states - 0ms
              r=2:3 states - 0ms
               r=4:4 states - 0ms
                (r=2|r=4):4 states - 0ms
                 r=5:4 states - 0ms
                  ((r=2|r=4)|r=5):4 states - 0ms
                   r=7:4 states - 0ms
                    (((r=2|r=4)|r=5)|r=7):5 states - 0ms
                     (P[q]=@1=>(((r=2|r=4)|r=5)|r=7)):19 states - 0ms
                      ((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>((r=2|r=5)|r=9)))&(P[q]=@1=>(((r=2|r=4)|r=5)|r=7))):51 states - 1ms
                       P[q]=@2:4 states - 0ms
                        r=0:1 states - 0ms
                         r=2:3 states - 0ms
                          (r=0|r=2):3 states - 0ms
                           r=3:3 states - 0ms
                            ((r=0|r=2)|r=3):3 states - 0ms
                             r=7:4 states - 0ms
                              (((r=0|r=2)|r=3)|r=7):4 states - 0ms
                               r=8:5 states - 0ms
                                ((((r=0|r=2)|r=3)|r=7)|r=8):6 states - 0ms
                                 (P[q]=@2=>((((r=0|r=2)|r=3)|r=7)|r=8)):23 states - 0ms
                                  (((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>((r=2|r=5)|r=9)))&(P[q]=@1=>(((r=2|r=4)|r=5)|r=7)))&(P[q]=@2=>((((r=0|r=2)|r=3)|r=7)|r=8))):63 states - 0ms
                                   P[q]=@3:4 states - 0ms
                                    r=0:1 states - 0ms
                                     r=3:3 states - 0ms
                                      (r=0|r=3):3 states - 0ms
                                       r=7:4 states - 0ms
                                        ((r=0|r=3)|r=7):4 states - 0ms
                                         (P[q]=@3=>((r=0|r=3)|r=7)):13 states - 0ms
                                          ((((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>((r=2|r=5)|r=9)))&(P[q]=@1=>(((r=2|r=4)|r=5)|r=7)))&(P[q]=@2=>((((r=0|r=2)|r=3)|r=7)|r=8)))&(P[q]=@3=>((r=0|r=3)|r=7))):55 states - 0ms
                                           (E q , r ((((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>((r=2|r=5)|r=9)))&(P[q]=@1=>(((r=2|r=4)|r=5)|r=7)))&(P[q]=@2=>((((r=0|r=2)|r=3)|r=7)|r=8)))&(P[q]=@3=>((r=0|r=3)|r=7)))):25 states - 0ms
Total computation time: 2ms.
n=((12*q)+r):13 states - 1ms
 r>=0:1 states - 0ms
  (n=((12*q)+r)&r>=0):13 states - 0ms
   r<12:5 states - 0ms
    ((n=((12*q)+r)&r>=0)&r<12):27 states - 0ms
     P[q]=@0:4 states - 0ms
      r=6:4 states - 0ms
       r=10:5 states - 0ms
        (r=6|r=10):5 states - 0ms
         r=11:5 states - 0ms
          ((r=6|r=10)|r=11):6 states - 0ms
           (P[q]=@0=>((r=6|r=10)|r=11)):18 states - 0ms
            (((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>((r=6|r=10)|r=11))):58 states - 0ms
             P[q]=@1:4 states - 0ms
              r=9:5 states - 0ms
               (P[q]=@1=>r=9):20 states - 0ms
                ((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>((r=6|r=10)|r=11)))&(P[q]=@1=>r=9)):59 states - 1ms
                 P[q]=@2:4 states - 0ms
                  r=6:4 states - 0ms
                   r=11:5 states - 0ms
                    (r=6|r=11):6 states - 0ms
                     (P[q]=@2=>(r=6|r=11)):23 states - 0ms
                      (((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>((r=6|r=10)|r=11)))&(P[q]=@1=>r=9))&(P[q]=@2=>(r=6|r=11))):72 states - 0ms
                       P[q]=@3:4 states - 0ms
                        r=4:4 states - 0ms
                         r=8:5 states - 0ms
                          (r=4|r=8):5 states - 0ms
                           r=9:5 states - 0ms
                            ((r=4|r=8)|r=9):5 states - 0ms
                             (P[q]=@3=>((r=4|r=8)|r=9)):17 states - 0ms
                              ((((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>((r=6|r=10)|r=11)))&(P[q]=@1=>r=9))&(P[q]=@2=>(r=6|r=11)))&(P[q]=@3=>((r=4|r=8)|r=9))):63 states - 0ms
                               (E q , r ((((((n=((12*q)+r)&r>=0)&r<12)&(P[q]=@0=>((r=6|r=10)|r=11)))&(P[q]=@1=>r=9))&(P[q]=@2=>(r=6|r=11)))&(P[q]=@3=>((r=4|r=8)|r=9)))):20 states - 1ms
Total computation time: 3ms.
computing =>:29 states - 25 states
 totalizing:29 states
 totalized:29 states - 0ms
 totalizing:25 states
 totalized:25 states - 0ms
 Computing cross product:29 states - 25 states
 computed cross product:32 states - 0ms
computed =>:32 states - 0ms
computing =>:32 states - 20 states
 totalizing:32 states
 totalized:32 states - 0ms
 totalizing:20 states
 totalized:20 states - 0ms
 Computing cross product:32 states - 20 states
 computed cross product:32 states - 0ms
computed =>:32 states - 0ms
 totalizing:32 states
 totalized:32 states - 0ms

[Walnut]$ computing n>=1
computed n>=1
n>=1:2 states - 0ms
 computing t<=n
 computed t<=n
 t<=n:2 states - 0ms
  Computing i+t
  computed i+t
  computing B4[...]
  computed B4[(i+t)]
  Computing i+n
  computed i+n
  Computing (i+n)+t
   computing &:2 states - 2 states
   Computing cross product:2 states - 2 states
   computed cross product:4 states - 0ms
-----     Minimizing: 4 states.
     Determinizing: 4 states
     Determinized: 4 states - 0ms
-----     Minimized:4 states - 0ms.
   computed &:4 states - 0ms
   quantifying:4 states
-----     Minimizing: 4 states.
     Determinizing: 4 states
     Determinized: 3 states - 0ms
-----     Minimized:3 states - 0ms.
   quantified:3 states - 0ms
   fixing leading zeros:3 states
    Determinizing: 3 states
    Determinized: 3 states - 0ms
-----     Minimizing: 3 states.
     Determinizing: 3 states
     Determinized: 3 states - 0ms
-----     Minimized:3 states - 0ms.
   fixed leading zeros:3 states - 0ms
  computed (i+n)+t
  computing B4[...]
  computed B4[((i+n)+t)]
  computing B4[(i+t)]=B4[((i+n)+t)]
   comparing (=):32 states - 32 states
    Computing cross product:32 states - 32 states
      Progress: Added 100 states - 246 states left in queue - 346 reachable states - 1ms
      Progress: Added 1000 states - 24 states left in queue - 1024 reachable states - 1ms
    computed cross product:1024 states - 1ms
-----     Minimizing: 1024 states.
     Determinizing: 1024 states
       Progress: Added 100 states - 246 states left in queue - 346 reachable states - 0ms
       Progress: Added 1000 states - 24 states left in queue - 1024 reachable states - 0ms
     Determinized: 1024 states - 0ms
-----     Minimized:607 states - 1ms.
   compared (=):32 states - 2ms
   computing &:607 states - 2 states
   Computing cross product:607 states - 2 states
     Progress: Added 100 states - 299 states left in queue - 399 reachable states - 0ms
     Progress: Added 1000 states - 188 states left in queue - 1188 reachable states - 1ms
   computed cross product:1214 states - 1ms
-----     Minimizing: 1214 states.
     Determinizing: 1214 states
       Progress: Added 100 states - 309 states left in queue - 409 reachable states - 0ms
       Progress: Added 1000 states - 186 states left in queue - 1186 reachable states - 1ms
     Determinized: 1214 states - 1ms
-----     Minimized:870 states - 3ms.
   computed &:870 states - 4ms
   computing &:870 states - 3 states
   Computing cross product:870 states - 3 states
     Progress: Added 100 states - 320 states left in queue - 420 reachable states - 1ms
     Progress: Added 1000 states - 1086 states left in queue - 2086 reachable states - 1ms
   computed cross product:2610 states - 3ms
-----     Minimizing: 2610 states.
     Determinizing: 2610 states
       Progress: Added 100 states - 325 states left in queue - 425 reachable states - 0ms
       Progress: Added 1000 states - 1087 states left in queue - 2087 reachable states - 1ms
     Determinized: 2610 states - 3ms
-----     Minimized:1125 states - 6ms.
   computed &:1125 states - 9ms
   quantifying:1125 states
-----     Minimizing: 1125 states.
     Determinizing: 1125 states
       Progress: Added 100 states - 250 states left in queue - 350 reachable states - 0ms
       Progress: Added 1000 states - 39 states left in queue - 1039 reachable states - 1ms
     Determinized: 1040 states - 1ms
-----     Minimized:1040 states - 3ms.
   quantified:1040 states - 4ms
   fixing leading zeros:1040 states
    Determinizing: 1040 states
      Progress: Added 100 states - 250 states left in queue - 350 reachable states - 0ms
      Progress: Added 1000 states - 39 states left in queue - 1039 reachable states - 1ms
    Determinized: 1040 states - 1ms
-----     Minimizing: 1040 states.
     Determinizing: 1040 states
       Progress: Added 100 states - 250 states left in queue - 350 reachable states - 0ms
       Progress: Added 1000 states - 39 states left in queue - 1039 reachable states - 1ms
     Determinized: 1040 states - 1ms
-----     Minimized:1040 states - 3ms.
   fixed leading zeros:1040 states - 4ms
   quantifying:1040 states
-----     Minimizing: 1040 states.
     Determinizing: 1040 states
       Progress: Added 100 states - 215 states left in queue - 315 reachable states - 0ms
     Determinized: 985 states - 1ms
-----     Minimized:985 states - 2ms.
   quantified:985 states - 2ms
   fixing leading zeros:985 states
    Determinizing: 985 states
      Progress: Added 100 states - 260 states left in queue - 360 reachable states - 1ms
    Determinized: 994 states - 1ms
-----     Minimizing: 994 states.
     Determinizing: 994 states
       Progress: Added 100 states - 260 states left in queue - 360 reachable states - 0ms
     Determinized: 994 states - 1ms
-----     Minimized:757 states - 2ms.
   fixed leading zeros:757 states - 3ms
  computed B4[(i+t)]=B4[((i+n)+t)]
  B4[(i+t)]=B4[((i+n)+t)]:757 states - 28ms
   computing t<=n=>B4[(i+t)]=B4[((i+n)+t)]
    computing =>:2 states - 757 states
     totalizing:2 states
     totalized:3 states - 0ms
     totalizing:757 states
     totalized:757 states - 0ms
     Computing cross product:3 states - 757 states
       Progress: Added 100 states - 342 states left in queue - 442 reachable states - 0ms
       Progress: Added 1000 states - 1040 states left in queue - 2040 reachable states - 1ms
     computed cross product:2271 states - 2ms
-----      Minimizing: 2271 states.
      Determinizing: 2271 states
        Progress: Added 100 states - 332 states left in queue - 432 reachable states - 0ms
        Progress: Added 1000 states - 984 states left in queue - 1984 reachable states - 1ms
      Determinized: 2271 states - 2ms
-----      Minimized:1496 states - 4ms.
    computed =>:1496 states - 6ms
   computed t<=n=>B4[(i+t)]=B4[((i+n)+t)]
   (t<=n=>B4[(i+t)]=B4[((i+n)+t)]):1496 states - 6ms
    computing quantifier A
     computing ~:1496 states
      totalizing:1496 states
      totalized:1496 states - 0ms
-----       Minimizing: 1496 states.
       Determinizing: 1496 states
         Progress: Added 100 states - 311 states left in queue - 411 reachable states - 0ms
         Progress: Added 1000 states - 437 states left in queue - 1437 reachable states - 1ms
       Determinized: 1496 states - 1ms
-----       Minimized:1495 states - 3ms.
     computed ~:1495 states - 3ms
     quantifying:1495 states
-----       Minimizing: 1495 states.
       Determinizing: 1495 states
         Progress: Added 100 states - 296 states left in queue - 396 reachable states - 0ms
         Progress: Added 1000 states - 2897 states left in queue - 3897 reachable states - 5ms
         Progress: Added 10000 states - 26248 states left in queue - 36248 reachable states - 108ms
         Progress: Added 20000 states - 44519 states left in queue - 64519 reachable states - 258ms
         Progress: Added 30000 states - 49832 states left in queue - 79832 reachable states - 416ms
         Progress: Added 40000 states - 65245 states left in queue - 105245 reachable states - 583ms
         Progress: Added 50000 states - 72899 states left in queue - 122899 reachable states - 727ms
         Progress: Added 60000 states - 72191 states left in queue - 132191 reachable states - 883ms
         Progress: Added 70000 states - 67400 states left in queue - 137400 reachable states - 1042ms
         Progress: Added 80000 states - 68504 states left in queue - 148504 reachable states - 1188ms
         Progress: Added 90000 states - 71146 states left in queue - 161146 reachable states - 1335ms
         Progress: Added 100000 states - 80284 states left in queue - 180284 reachable states - 1478ms
         Progress: Added 110000 states - 77967 states left in queue - 187967 reachable states - 1629ms
         Progress: Added 120000 states - 72234 states left in queue - 192234 reachable states - 1785ms
         Progress: Added 130000 states - 65909 states left in queue - 195909 reachable states - 1933ms
         Progress: Added 140000 states - 58515 states left in queue - 198515 reachable states - 2144ms
         Progress: Added 150000 states - 62097 states left in queue - 212097 reachable states - 2281ms
         Progress: Added 160000 states - 58850 states left in queue - 218850 reachable states - 2424ms
         Progress: Added 170000 states - 57596 states left in queue - 227596 reachable states - 2572ms
         Progress: Added 180000 states - 55271 states left in queue - 235271 reachable states - 2715ms
         Progress: Added 190000 states - 49087 states left in queue - 239087 reachable states - 2858ms
         Progress: Added 200000 states - 40973 states left in queue - 240973 reachable states - 3002ms
         Progress: Added 210000 states - 40722 states left in queue - 250722 reachable states - 3150ms
         Progress: Added 220000 states - 33934 states left in queue - 253934 reachable states - 3303ms
         Progress: Added 230000 states - 28316 states left in queue - 258316 reachable states - 3453ms
         Progress: Added 240000 states - 21634 states left in queue - 261634 reachable states - 3600ms
         Progress: Added 250000 states - 15346 states left in queue - 265346 reachable states - 3755ms
         Progress: Added 260000 states - 6517 states left in queue - 266517 reachable states - 3903ms
       Determinized: 267409 states - 4023ms
-----       Minimized:2 states - 4078ms.
     quantified:2 states - 4078ms
     fixing leading zeros:2 states
      Determinizing: 2 states
      Determinized: 2 states - 0ms
-----       Minimizing: 2 states.
       Determinizing: 2 states
       Determinized: 2 states - 0ms
-----       Minimized:2 states - 0ms.
     fixed leading zeros:2 states - 0ms
     computing ~:2 states
      totalizing:2 states
      totalized:2 states - 0ms
-----       Minimizing: 2 states.
       Determinizing: 2 states
       Determinized: 2 states - 0ms
-----       Minimized:1 states - 0ms.
     computed ~:1 states - 1ms
    computed quantifier (A t (t<=n=>B4[(i+t)]=B4[((i+n)+t)]))
    (A t (t<=n=>B4[(i+t)]=B4[((i+n)+t)])):1 states - 4082ms
     computing n>=1&(A t (t<=n=>B4[(i+t)]=B4[((i+n)+t)]))
      computing &:2 states - 1 states
      Computing cross product:2 states - 1 states
      computed cross product:1 states - 1ms
-----        Minimizing: 1 states.
        Determinizing: 1 states
        Determinized: 1 states - 0ms
-----        Minimized:1 states - 0ms.
      computed &:1 states - 1ms
     computed n>=1&(A t (t<=n=>B4[(i+t)]=B4[((i+n)+t)]))
     (n>=1&(A t (t<=n=>B4[(i+t)]=B4[((i+n)+t)]))):1 states - 1ms
      computing quantifier E
       quantifying:1 states
      computed quantifier (E i , n (n>=1&(A t (t<=n=>B4[(i+t)]=B4[((i+n)+t)]))))
      (E i , n (n>=1&(A t (t<=n=>B4[(i+t)]=B4[((i+n)+t)])))):1 states - 0ms
       computing ~(E i , n (n>=1&(A t (t<=n=>B4[(i+t)]=B4[((i+n)+t)]))))
       computed ~(E i , n (n>=1&(A t (t<=n=>B4[(i+t)]=B4[((i+n)+t)]))))
       ~(E i , n (n>=1&(A t (t<=n=>B4[(i+t)]=B4[((i+n)+t)])))):1 states - 0ms
Total computation time: 4117ms.
____
TRUE

[Walnut]$ c>=1:2 states - 0ms
 (i+(2*c))=(n+1):4 states - 0ms
  (c>=1&(i+(2*c))=(n+1)):5 states - 0ms
   t<c:2 states - 0ms
    B4[(i+t)]=B4[((i+t)+c)]:757 states - 24ms
     (t<c=>B4[(i+t)]=B4[((i+t)+c)]):1085 states - 7ms
      (A t (t<c=>B4[(i+t)]=B4[((i+t)+c)])):29 states - 3652ms
       ((c>=1&(i+(2*c))=(n+1))&(A t (t<c=>B4[(i+t)]=B4[((i+t)+c)]))):34 states - 0ms
        (E i , c ((c>=1&(i+(2*c))=(n+1))&(A t (t<c=>B4[(i+t)]=B4[((i+t)+c)])))):27 states - 1ms
Total computation time: 3684ms.

[Walnut]$ ~curl4sq(n)):27 states - 0ms
Total computation time: 0ms.

[Walnut]$ computing =>:27 states - 27 states
 totalizing:27 states
 totalized:27 states - 0ms
 totalizing:27 states
 totalized:27 states - 0ms
 Computing cross product:27 states - 27 states
 computed cross product:27 states - 0ms
computed =>:27 states - 1ms
 totalizing:27 states
 totalized:27 states - 0ms

[Walnut]$ n>=1:2 states - 0ms
 (3*t)<=(4*n):7 states - 0ms
  D4[(i+t)]=D4[((i+n)+t)]:625 states - 34ms
   ((3*t)<=(4*n)=>D4[(i+t)]=D4[((i+n)+t)]):1465 states - 7ms
    (A t ((3*t)<=(4*n)=>D4[(i+t)]=D4[((i+n)+t)])):1 states - 2321ms
     (n>=1&(A t ((3*t)<=(4*n)=>D4[(i+t)]=D4[((i+n)+t)]))):1 states - 0ms
      (E i , n (n>=1&(A t ((3*t)<=(4*n)=>D4[(i+t)]=D4[((i+n)+t)])))):1 states - 0ms
       ~(E i , n (n>=1&(A t ((3*t)<=(4*n)=>D4[(i+t)]=D4[((i+n)+t)])))):1 states - 0ms
Total computation time: 2362ms.
____
TRUE

[Walnut]$ 
[Walnut]$ 
[Walnut]$ Defined with domain [0, 1, 2, 3] and range [0, 1, 2, 3]
[Walnut]$ n=((16*q)+r):17 states - 0ms
 r>=0:1 states - 0ms
  (n=((16*q)+r)&r>=0):17 states - 0ms
   r<16:5 states - 0ms
    ((n=((16*q)+r)&r>=0)&r<16):31 states - 0ms
     P[q]=@0:4 states - 0ms
      r=1:2 states - 0ms
       r=2:3 states - 0ms
        (r=1|r=2):3 states - 0ms
         r=5:4 states - 0ms
          ((r=1|r=2)|r=5):4 states - 0ms
           r=6:4 states - 0ms
            (((r=1|r=2)|r=5)|r=6):5 states - 0ms
             r=14:5 states - 0ms
              ((((r=1|r=2)|r=5)|r=6)|r=14):6 states - 0ms
               r=15:5 states - 0ms
                (((((r=1|r=2)|r=5)|r=6)|r=14)|r=15):6 states - 0ms
                 (P[q]=@0=>(((((r=1|r=2)|r=5)|r=6)|r=14)|r=15)):18 states - 0ms
                  (((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>(((((r=1|r=2)|r=5)|r=6)|r=14)|r=15))):65 states - 0ms
                   P[q]=@1:4 states - 0ms
                    r=1:2 states - 0ms
                     r=2:3 states - 0ms
                      (r=1|r=2):3 states - 0ms
                       r=5:4 states - 0ms
                        ((r=1|r=2)|r=5):4 states - 0ms
                         r=6:4 states - 0ms
                          (((r=1|r=2)|r=5)|r=6):5 states - 0ms
                           r=10:5 states - 0ms
                            ((((r=1|r=2)|r=5)|r=6)|r=10):6 states - 0ms
                             r=11:5 states - 0ms
                              (((((r=1|r=2)|r=5)|r=6)|r=10)|r=11):6 states - 0ms
                               r=15:5 states - 0ms
                                ((((((r=1|r=2)|r=5)|r=6)|r=10)|r=11)|r=15):7 states - 0ms
                                 (P[q]=@1=>((((((r=1|r=2)|r=5)|r=6)|r=10)|r=11)|r=15)):27 states - 0ms
                                  ((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>(((((r=1|r=2)|r=5)|r=6)|r=14)|r=15)))&(P[q]=@1=>((((((r=1|r=2)|r=5)|r=6)|r=10)|r=11)|r=15))):67 states - 0ms
                                   P[q]=@2:4 states - 0ms
                                    r=0:1 states - 0ms
                                     r=6:4 states - 0ms
                                      (r=0|r=6):4 states - 0ms
                                       r=7:4 states - 0ms
                                        ((r=0|r=6)|r=7):4 states - 0ms
                                         r=11:5 states - 0ms
                                          (((r=0|r=6)|r=7)|r=11):6 states - 0ms
                                           r=12:5 states - 0ms
                                            ((((r=0|r=6)|r=7)|r=11)|r=12):7 states - 0ms
                                             r=14:5 states - 0ms
                                              (((((r=0|r=6)|r=7)|r=11)|r=12)|r=14):7 states - 0ms
                                               r=15:5 states - 0ms
                                                ((((((r=0|r=6)|r=7)|r=11)|r=12)|r=14)|r=15):8 states - 0ms
                                                 (P[q]=@2=>((((((r=0|r=6)|r=7)|r=11)|r=12)|r=14)|r=15)):30 states - 0ms
                                                  (((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>(((((r=1|r=2)|r=5)|r=6)|r=14)|r=15)))&(P[q]=@1=>((((((r=1|r=2)|r=5)|r=6)|r=10)|r=11)|r=15)))&(P[q]=@2=>((((((r=0|r=6)|r=7)|r=11)|r=12)|r=14)|r=15))):83 states - 0ms
                                                   P[q]=@3:4 states - 0ms
                                                    r=0:1 states - 0ms
                                                     r=8:5 states - 0ms
                                                      (r=0|r=8):5 states - 0ms
                                                       r=11:5 states - 0ms
                                                        ((r=0|r=8)|r=11):6 states - 0ms
                                                         r=13:5 states - 0ms
                                                          (((r=0|r=8)|r=11)|r=13):7 states - 0ms
                                                           r=14:5 states - 0ms
                                                            ((((r=0|r=8)|r=11)|r=13)|r=14):7 states - 0ms
                                                             (P[q]=@3=>((((r=0|r=8)|r=11)|r=13)|r=14)):21 states - 0ms
                                                              ((((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>(((((r=1|r=2)|r=5)|r=6)|r=14)|r=15)))&(P[q]=@1=>((((((r=1|r=2)|r=5)|r=6)|r=10)|r=11)|r=15)))&(P[q]=@2=>((((((r=0|r=6)|r=7)|r=11)|r=12)|r=14)|r=15)))&(P[q]=@3=>((((r=0|r=8)|r=11)|r=13)|r=14))):80 states - 0ms
                                                               (E q , r ((((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>(((((r=1|r=2)|r=5)|r=6)|r=14)|r=15)))&(P[q]=@1=>((((((r=1|r=2)|r=5)|r=6)|r=10)|r=11)|r=15)))&(P[q]=@2=>((((((r=0|r=6)|r=7)|r=11)|r=12)|r=14)|r=15)))&(P[q]=@3=>((((r=0|r=8)|r=11)|r=13)|r=14)))):27 states - 0ms
Total computation time: 1ms.
n=((16*q)+r):17 states - 0ms
 r>=0:1 states - 0ms
  (n=((16*q)+r)&r>=0):17 states - 0ms
   r<16:5 states - 0ms
    ((n=((16*q)+r)&r>=0)&r<16):31 states - 0ms
     P[q]=@0:4 states - 0ms
      r=0:1 states - 0ms
       r=3:3 states - 0ms
        (r=0|r=3):3 states - 0ms
         r=7:4 states - 0ms
          ((r=0|r=3)|r=7):4 states - 0ms
           (P[q]=@0=>((r=0|r=3)|r=7)):13 states - 0ms
            (((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>((r=0|r=3)|r=7))):60 states - 0ms
             P[q]=@1:4 states - 0ms
              r=0:1 states - 0ms
               r=3:3 states - 0ms
                (r=0|r=3):3 states - 0ms
                 r=7:4 states - 0ms
                  ((r=0|r=3)|r=7):4 states - 0ms
                   (P[q]=@1=>((r=0|r=3)|r=7)):16 states - 0ms
                    ((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>((r=0|r=3)|r=7)))&(P[q]=@1=>((r=0|r=3)|r=7))):53 states - 0ms
                     P[q]=@2:4 states - 0ms
                      r=2:3 states - 0ms
                       r=4:4 states - 0ms
                        (r=2|r=4):4 states - 0ms
                         r=5:4 states - 0ms
                          ((r=2|r=4)|r=5):4 states - 0ms
                           r=9:5 states - 0ms
                            (((r=2|r=4)|r=5)|r=9):5 states - 0ms
                             r=10:5 states - 0ms
                              ((((r=2|r=4)|r=5)|r=9)|r=10):6 states - 0ms
                               (P[q]=@2=>((((r=2|r=4)|r=5)|r=9)|r=10)):23 states - 0ms
                                (((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>((r=0|r=3)|r=7)))&(P[q]=@1=>((r=0|r=3)|r=7)))&(P[q]=@2=>((((r=2|r=4)|r=5)|r=9)|r=10))):65 states - 0ms
                                 P[q]=@3:4 states - 0ms
                                  r=2:3 states - 0ms
                                   r=4:4 states - 0ms
                                    (r=2|r=4):4 states - 0ms
                                     r=5:4 states - 0ms
                                      ((r=2|r=4)|r=5):4 states - 0ms
                                       (P[q]=@3=>((r=2|r=4)|r=5)):13 states - 0ms
                                        ((((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>((r=0|r=3)|r=7)))&(P[q]=@1=>((r=0|r=3)|r=7)))&(P[q]=@2=>((((r=2|r=4)|r=5)|r=9)|r=10)))&(P[q]=@3=>((r=2|r=4)|r=5))):52 states - 0ms
                                         (E q , r ((((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>((r=0|r=3)|r=7)))&(P[q]=@1=>((r=0|r=3)|r=7)))&(P[q]=@2=>((((r=2|r=4)|r=5)|r=9)|r=10)))&(P[q]=@3=>((r=2|r=4)|r=5)))):26 states - 0ms
Total computation time: 1ms.
n=((16*q)+r):17 states - 1ms
 r>=0:1 states - 0ms
  (n=((16*q)+r)&r>=0):17 states - 0ms
   r<16:5 states - 0ms
    ((n=((16*q)+r)&r>=0)&r<16):31 states - 0ms
     P[q]=@0:4 states - 0ms
      r=4:4 states - 0ms
       r=8:5 states - 0ms
        (r=4|r=8):5 states - 0ms
         r=9:5 states - 0ms
          ((r=4|r=8)|r=9):5 states - 0ms
           r=11:5 states - 0ms
            (((r=4|r=8)|r=9)|r=11):6 states - 0ms
             r=12:5 states - 0ms
              ((((r=4|r=8)|r=9)|r=11)|r=12):8 states - 0ms
               (P[q]=@0=>((((r=4|r=8)|r=9)|r=11)|r=12)):22 states - 0ms
                (((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>((((r=4|r=8)|r=9)|r=11)|r=12))):70 states - 0ms
                 P[q]=@1:4 states - 0ms
                  r=4:4 states - 0ms
                   r=8:5 states - 0ms
                    (r=4|r=8):5 states - 0ms
                     r=9:5 states - 0ms
                      ((r=4|r=8)|r=9):5 states - 0ms
                       r=13:5 states - 0ms
                        (((r=4|r=8)|r=9)|r=13):7 states - 0ms
                         r=14:5 states - 0ms
                          ((((r=4|r=8)|r=9)|r=13)|r=14):8 states - 0ms
                           (P[q]=@1=>((((r=4|r=8)|r=9)|r=13)|r=14)):30 states - 0ms
                            ((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>((((r=4|r=8)|r=9)|r=11)|r=12)))&(P[q]=@1=>((((r=4|r=8)|r=9)|r=13)|r=14))):72 states - 0ms
                             P[q]=@2:4 states - 0ms
                              r=8:5 states - 0ms
                               r=13:5 states - 0ms
                                (r=8|r=13):7 states - 0ms
                                 (P[q]=@2=>(r=8|r=13)):27 states - 0ms
                                  (((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>((((r=4|r=8)|r=9)|r=11)|r=12)))&(P[q]=@1=>((((r=4|r=8)|r=9)|r=13)|r=14)))&(P[q]=@2=>(r=8|r=13))):89 states - 0ms
                                   P[q]=@3:4 states - 0ms
                                    r=6:4 states - 0ms
                                     r=7:4 states - 0ms
                                      (r=6|r=7):4 states - 0ms
                                       r=9:5 states - 0ms
                                        ((r=6|r=7)|r=9):6 states - 0ms
                                         r=10:5 states - 0ms
                                          (((r=6|r=7)|r=9)|r=10):7 states - 0ms
                                           (P[q]=@3=>(((r=6|r=7)|r=9)|r=10)):19 states - 0ms
                                            ((((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>((((r=4|r=8)|r=9)|r=11)|r=12)))&(P[q]=@1=>((((r=4|r=8)|r=9)|r=13)|r=14)))&(P[q]=@2=>(r=8|r=13)))&(P[q]=@3=>(((r=6|r=7)|r=9)|r=10))):79 states - 0ms
                                             (E q , r ((((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>((((r=4|r=8)|r=9)|r=11)|r=12)))&(P[q]=@1=>((((r=4|r=8)|r=9)|r=13)|r=14)))&(P[q]=@2=>(r=8|r=13)))&(P[q]=@3=>(((r=6|r=7)|r=9)|r=10)))):31 states - 0ms
Total computation time: 2ms.
n=((16*q)+r):17 states - 1ms
 r>=0:1 states - 0ms
  (n=((16*q)+r)&r>=0):17 states - 0ms
   r<16:5 states - 0ms
    ((n=((16*q)+r)&r>=0)&r<16):31 states - 0ms
     P[q]=@0:4 states - 0ms
      r=10:5 states - 0ms
       r=13:5 states - 0ms
        (r=10|r=13):7 states - 0ms
         (P[q]=@0=>(r=10|r=13)):21 states - 0ms
          (((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>(r=10|r=13))):69 states - 0ms
           P[q]=@1:4 states - 0ms
            r=12:5 states - 0ms
             (P[q]=@1=>r=12):20 states - 0ms
              ((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>(r=10|r=13)))&(P[q]=@1=>r=12)):68 states - 0ms
               P[q]=@2:4 states - 0ms
                r=1:2 states - 0ms
                 r=3:3 states - 0ms
                  (r=1|r=3):3 states - 0ms
                   (P[q]=@2=>(r=1|r=3)):12 states - 0ms
                    (((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>(r=10|r=13)))&(P[q]=@1=>r=12))&(P[q]=@2=>(r=1|r=3))):65 states - 0ms
                     P[q]=@3:4 states - 0ms
                      r=1:2 states - 0ms
                       r=3:3 states - 0ms
                        (r=1|r=3):3 states - 0ms
                         r=12:5 states - 0ms
                          ((r=1|r=3)|r=12):5 states - 0ms
                           r=15:5 states - 0ms
                            (((r=1|r=3)|r=12)|r=15):6 states - 0ms
                             (P[q]=@3=>(((r=1|r=3)|r=12)|r=15)):18 states - 0ms
                              ((((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>(r=10|r=13)))&(P[q]=@1=>r=12))&(P[q]=@2=>(r=1|r=3)))&(P[q]=@3=>(((r=1|r=3)|r=12)|r=15))):60 states - 0ms
                               (E q , r ((((((n=((16*q)+r)&r>=0)&r<16)&(P[q]=@0=>(r=10|r=13)))&(P[q]=@1=>r=12))&(P[q]=@2=>(r=1|r=3)))&(P[q]=@3=>(((r=1|r=3)|r=12)|r=15)))):23 states - 0ms
Total computation time: 1ms.
computing =>:27 states - 26 states
 totalizing:27 states
 totalized:27 states - 0ms
 totalizing:26 states
 totalized:26 states - 0ms
 Computing cross product:27 states - 26 states
 computed cross product:39 states - 0ms
computed =>:39 states - 0ms
computing =>:39 states - 31 states
 totalizing:39 states
 totalized:39 states - 0ms
 totalizing:31 states
 totalized:31 states - 0ms
 Computing cross product:39 states - 31 states
 computed cross product:43 states - 0ms
computed =>:43 states - 0ms
computing =>:43 states - 23 states
 totalizing:43 states
 totalized:43 states - 0ms
 totalizing:23 states
 totalized:23 states - 0ms
 Computing cross product:43 states - 23 states
 computed cross product:43 states - 0ms
computed =>:43 states - 0ms
 totalizing:43 states
 totalized:43 states - 0ms

[Walnut]$ n<=1:2 states - 0ms
 n>1:3 states - 0ms
  Q5[(n-2)]=@0:25 states - 0ms
   (n>1&Q5[(n-2)]=@0):25 states - 0ms
    (n<=1|(n>1&Q5[(n-2)]=@0)):24 states - 0ms
Total computation time: 0ms.

[Walnut]$ n>1:3 states - 0ms
 Q5[(n-2)]=@1:25 states - 0ms
  (n>1&Q5[(n-2)]=@1):25 states - 0ms
Total computation time: 0ms.

[Walnut]$ n>1:3 states - 0ms
 Q5[(n-2)]=@2:29 states - 0ms
  (n>1&Q5[(n-2)]=@2):29 states - 0ms
Total computation time: 0ms.

[Walnut]$ n>1:3 states - 0ms
 Q5[(n-2)]=@3:22 states - 0ms
  (n>1&Q5[(n-2)]=@3):22 states - 0ms
Total computation time: 0ms.

[Walnut]$ computing =>:24 states - 25 states
 totalizing:24 states
 totalized:24 states - 0ms
 totalizing:25 states
 totalized:25 states - 0ms
 Computing cross product:24 states - 25 states
 computed cross product:36 states - 0ms
computed =>:36 states - 0ms
computing =>:36 states - 29 states
 totalizing:36 states
 totalized:36 states - 0ms
 totalizing:29 states
 totalized:29 states - 0ms
 Computing cross product:36 states - 29 states
 computed cross product:41 states - 0ms
computed =>:41 states - 0ms
computing =>:41 states - 22 states
 totalizing:41 states
 totalized:41 states - 0ms
 totalizing:22 states
 totalized:22 states - 0ms
 Computing cross product:41 states - 22 states
 computed cross product:41 states - 0ms
computed =>:41 states - 0ms
 totalizing:41 states
 totalized:41 states - 0ms

[Walnut]$ n>=1:2 states - 0ms
 t<=n:2 states - 0ms
  QP5[(i+t)]=QP5[((i+n)+t)]:887 states - 25ms
   (t<=n=>QP5[(i+t)]=QP5[((i+n)+t)]):1744 states - 8ms
    (A t (t<=n=>QP5[(i+t)]=QP5[((i+n)+t)])):1 states - 3770ms
     (n>=1&(A t (t<=n=>QP5[(i+t)]=QP5[((i+n)+t)]))):1 states - 0ms
      (E i , n (n>=1&(A t (t<=n=>QP5[(i+t)]=QP5[((i+n)+t)])))):1 states - 0ms
       ~(E i , n (n>=1&(A t (t<=n=>QP5[(i+t)]=QP5[((i+n)+t)])))):1 states - 0ms
Total computation time: 3803ms.
____
TRUE

[Walnut]$ c>=1:2 states - 0ms
 (i+(2*c))=(n+1):4 states - 0ms
  (c>=1&(i+(2*c))=(n+1)):5 states - 0ms
   t<c:2 states - 0ms
    QP5[(i+t)]=QP5[((i+t)+c)]:887 states - 24ms
     (t<c=>QP5[(i+t)]=QP5[((i+t)+c)]):1281 states - 7ms
      (A t (t<c=>QP5[(i+t)]=QP5[((i+t)+c)])):27 states - 2911ms
       ((c>=1&(i+(2*c))=(n+1))&(A t (t<c=>QP5[(i+t)]=QP5[((i+t)+c)]))):30 states - 0ms
        (E i , c ((c>=1&(i+(2*c))=(n+1))&(A t (t<c=>QP5[(i+t)]=QP5[((i+t)+c)])))):10 states - 0ms
Total computation time: 2942ms.

[Walnut]$ ~curl5sq(n)):10 states - 0ms
Total computation time: 0ms.

[Walnut]$ computing =>:10 states - 10 states
 totalizing:10 states
 totalized:10 states - 0ms
 totalizing:10 states
 totalized:10 states - 0ms
 Computing cross product:10 states - 10 states
 computed cross product:10 states - 0ms
computed =>:10 states - 0ms
 totalizing:10 states
 totalized:10 states - 0ms

[Walnut]$ D5[n]=@1:10 states - 1ms
 T[(n+3)]=@0:10 states - 0ms
  (D5[n]=@1<=>T[(n+3)]=@0):1 states - 0ms
   (A n (D5[n]=@1<=>T[(n+3)]=@0)):1 states - 0ms
Total computation time: 1ms.
____
TRUE

[Walnut]$ 
[Walnut]$ 
